Fast and accurate elastic analysis of laminated composite plates via isogeometric collocation and an equilibrium-based stress recovery approach

A novel approach which combines isogeometric collocation and an equilibrium-based stress recovery technique is applied to analyze laminated composite plates. Isogeometric collocation is an appealing strong form alternative to standard Galerkin approaches, able to achieve high order convergence rates coupled with a significantly reduced computational cost. Laminated composite plates are herein conveniently modeled considering only one element through the thickness with homogenized material properties. This guarantees accurate results in terms of displacements and in-plane stress components. To recover an accurate out-of-plane stress state, equilibrium is imposed in strong form as a post-processing correction step, which requires the shape functions to be highly continuous. This continuity demand is fully granted by isogeometric analysis properties, and excellent results are obtained using a minimal number of collocation points per direction, particularly for increasing values of length-to-thickness plate ratio and number of layers.

==> Images/functions/c0.dat <==
   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-02   8.8529281e-01   1.0952076e-01   5.0808600e-03   1.0476000e-04   8.1000000e-07   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e-02   7.8074896e-01   1.9934016e-01   1.9085760e-02   8.1216000e-04   1.2960000e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e-02   6.8574961e-01   2.7128556e-01   4.0245660e-02   2.6535600e-03   6.5610000e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0000000e-02   5.9969536e-01   3.2710656e-01   6.6908160e-02   6.0825600e-03   2.0736000e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e-02   5.2200625e-01   3.6847500e-01   9.7537500e-02   1.1475000e-02   5.0625000e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e-02   4.5212176e-01   3.9698496e-01   1.3071456e-01   1.9128960e-02   1.0497600e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.0000000e-02   3.8950081e-01   4.1415276e-01   1.6513686e-01   2.9264760e-02   1.9448100e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.0000000e-02   3.3362176e-01   4.2141696e-01   1.9961856e-01   4.2024960e-02   3.3177600e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0000000e-02   2.8398241e-01   4.2013836e-01   2.3309046e-01   5.7474360e-02   5.3144100e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   2.4010000e-01   4.1160000e-01   2.6460000e-01   7.5600000e-02   8.1000000e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1000000e-01   2.0151121e-01   3.9700716e-01   2.9331126e-01   9.6311160e-02   1.1859210e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2000000e-01   1.6777216e-01   3.7748736e-01   3.1850496e-01   1.1943936e-01   1.6796160e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3000000e-01   1.3845841e-01   3.5409036e-01   3.3957846e-01   1.4473836e-01   2.3134410e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4000000e-01   1.1316496e-01   3.2778816e-01   3.5604576e-01   1.7188416e-01   3.1116960e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5000000e-01   9.1506250e-02   2.9947500e-01   3.6753750e-01   2.0047500e-01   4.1006250e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6000000e-01   7.3116160e-02   2.6996736e-01   3.7380096e-01   2.3003136e-01   5.3084160e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7000000e-01   5.7648010e-02   2.4000396e-01   3.7470006e-01   2.5999596e-01   6.7652010e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8000000e-01   4.4774560e-02   2.1024576e-01   3.7021536e-01   2.8973376e-01   8.5030560e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9000000e-01   3.4188010e-02   1.8127596e-01   3.6044406e-01   3.1853196e-01   1.0556001e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e-01   2.5600000e-02   1.5360000e-01   3.4560000e-01   3.4560000e-01   1.2960000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1000000e-01   1.8741610e-02   1.2764556e-01   3.2601366e-01   3.7006956e-01   1.5752961e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2000000e-01   1.3363360e-02   1.0376256e-01   3.0213216e-01   3.9099456e-01   1.8974736e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3000000e-01   9.2352100e-03   8.2223160e-02   2.7451926e-01   4.0735116e-01   2.2667121e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4000000e-01   6.1465600e-03   6.3221760e-02   2.4385536e-01   4.1803776e-01   2.6873856e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.5000000e-01   3.9062500e-03   4.6875000e-02   2.1093750e-01   4.2187500e-01   3.1640625e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.6000000e-01   2.3425600e-03   3.3221760e-02   1.7667936e-01   4.1760576e-01   3.7015056e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.7000000e-01   1.3032100e-03   2.2223160e-02   1.4211126e-01   4.0389516e-01   4.3046721e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.8000000e-01   6.5536000e-04   1.3762560e-02   1.0838016e-01   3.7933056e-01   4.9787136e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.9000000e-01   2.8561000e-04   7.6455600e-03   7.6749660e-02   3.4242156e-01   5.7289761e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e-01   1.0000000e-04   3.6000000e-03   4.8600000e-02   2.9160000e-01   6.5610000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.1000000e-01   2.4010000e-05   1.2759600e-03   2.5428060e-02   2.2521996e-01   7.4805201e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.2000000e-01   2.5600000e-06   2.4576000e-04   8.8473600e-03   1.4155776e-01   8.4934656e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.3000000e-01   1.0000000e-08   3.9600000e-06   5.8806000e-04   3.8811960e-02   9.6059601e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.4000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.2236816e-01   7.5295360e-02   2.3049600e-03   3.1360000e-05   1.6000000e-07   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.1450625e-01   1.7147500e-01   1.3537500e-02   4.7500000e-04   6.2500000e-06   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.6000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.1639296e-01   2.4918016e-01   3.2501760e-02   1.8841600e-03   4.0960000e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.7000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.2742241e-01   3.1018636e-01   5.7506460e-02   4.7383600e-03   1.4641000e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.8000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.4700816e-01   3.5619136e-01   8.6976960e-02   9.4393600e-03   3.8416000e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.9000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.7458321e-01   3.8881516e-01   1.1945526e-01   1.6311160e-02   8.3521000e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0960000e-01   4.0960000e-01   1.5360000e-01   2.5600000e-02   1.6000000e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.1000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.5153041e-01   4.2001036e-01   1.8818646e-01   3.7474360e-02   2.7984100e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.2000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.9986576e-01   4.2143296e-01   2.2210656e-01   5.2024960e-02   4.5697600e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.3000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.5411681e-01   4.1517676e-01   2.5436886e-01   6.9264760e-02   7.0728100e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.4000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.1381376e-01   4.0247296e-01   2.8409856e-01   8.9128960e-02   1.0485760e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.5000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7850625e-01   3.8447500e-01   3.1053750e-01   1.1147500e-01   1.5006250e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.6000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.4776336e-01   3.6225856e-01   3.3304416e-01   1.3608256e-01   2.0851360e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.7000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2117361e-01   3.3682156e-01   3.5109366e-01   1.6265356e-01   2.8257610e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.8000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.8344960e-02   3.0908416e-01   3.6427776e-01   1.9081216e-01   3.7480960e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.9000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.8904810e-02   2.7988876e-01   3.7230486e-01   2.2010476e-01   4.8796810e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.2500000e-02   2.5000000e-01   3.7500000e-01   2.5000000e-01   6.2500000e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.1000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.8796810e-02   2.2010476e-01   3.7230486e-01   2.7988876e-01   7.8904810e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.2000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.7480960e-02   1.9081216e-01   3.6427776e-01   3.0908416e-01   9.8344960e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.3000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.8257610e-02   1.6265356e-01   3.5109366e-01   3.3682156e-01   1.2117361e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.4000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0851360e-02   1.3608256e-01   3.3304416e-01   3.6225856e-01   1.4776336e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.5000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.5006250e-02   1.1147500e-01   3.1053750e-01   3.8447500e-01   1.7850625e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.6000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0485760e-02   8.9128960e-02   2.8409856e-01   4.0247296e-01   2.1381376e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.7000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.0728100e-03   6.9264760e-02   2.5436886e-01   4.1517676e-01   2.5411681e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.8000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.5697600e-03   5.2024960e-02   2.2210656e-01   4.2143296e-01   2.9986576e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.9000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.7984100e-03   3.7474360e-02   1.8818646e-01   4.2001036e-01   3.5153041e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.6000000e-03   2.5600000e-02   1.5360000e-01   4.0960000e-01   4.0960000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.1000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.3521000e-04   1.6311160e-02   1.1945526e-01   3.8881516e-01   4.7458321e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.2000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.8416000e-04   9.4393600e-03   8.6976960e-02   3.5619136e-01   5.4700816e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.3000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.4641000e-04   4.7383600e-03   5.7506460e-02   3.1018636e-01   6.2742241e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.4000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0960000e-05   1.8841600e-03   3.2501760e-02   2.4918016e-01   7.1639296e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.2500000e-06   4.7500000e-04   1.3537500e-02   1.7147500e-01   8.1450625e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.6000000e-07   3.1360000e-05   2.3049600e-03   7.5295360e-02   9.2236816e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.6059601e-01   3.8811960e-02   5.8806000e-04   3.9600000e-06   1.0000000e-08
   6.8000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.4934656e-01   1.4155776e-01   8.8473600e-03   2.4576000e-04   2.5600000e-06
   6.9000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.4805201e-01   2.2521996e-01   2.5428060e-02   1.2759600e-03   2.4010000e-05
   7.0000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.5610000e-01   2.9160000e-01   4.8600000e-02   3.6000000e-03   1.0000000e-04
   7.1000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.7289761e-01   3.4242156e-01   7.6749660e-02   7.6455600e-03   2.8561000e-04
   7.2000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.9787136e-01   3.7933056e-01   1.0838016e-01   1.3762560e-02   6.5536000e-04
   7.3000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.3046721e-01   4.0389516e-01   1.4211126e-01   2.2223160e-02   1.3032100e-03
   7.4000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.7015056e-01   4.1760576e-01   1.7667936e-01   3.3221760e-02   2.3425600e-03
   7.5000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.1640625e-01   4.2187500e-01   2.1093750e-01   4.6875000e-02   3.9062500e-03
   7.6000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.6873856e-01   4.1803776e-01   2.4385536e-01   6.3221760e-02   6.1465600e-03
   7.7000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.2667121e-01   4.0735116e-01   2.7451926e-01   8.2223160e-02   9.2352100e-03
   7.8000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8974736e-01   3.9099456e-01   3.0213216e-01   1.0376256e-01   1.3363360e-02
   7.9000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.5752961e-01   3.7006956e-01   3.2601366e-01   1.2764556e-01   1.8741610e-02
   8.0000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2960000e-01   3.4560000e-01   3.4560000e-01   1.5360000e-01   2.5600000e-02
   8.1000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0556001e-01   3.1853196e-01   3.6044406e-01   1.8127596e-01   3.4188010e-02
   8.2000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.5030560e-02   2.8973376e-01   3.7021536e-01   2.1024576e-01   4.4774560e-02
   8.3000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.7652010e-02   2.5999596e-01   3.7470006e-01   2.4000396e-01   5.7648010e-02
   8.4000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.3084160e-02   2.3003136e-01   3.7380096e-01   2.6996736e-01   7.3116160e-02
   8.5000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.1006250e-02   2.0047500e-01   3.6753750e-01   2.9947500e-01   9.1506250e-02
   8.6000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.1116960e-02   1.7188416e-01   3.5604576e-01   3.2778816e-01   1.1316496e-01
   8.7000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.3134410e-02   1.4473836e-01   3.3957846e-01   3.5409036e-01   1.3845841e-01
   8.8000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.6796160e-02   1.1943936e-01   3.1850496e-01   3.7748736e-01   1.6777216e-01
   8.9000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.1859210e-02   9.6311160e-02   2.9331126e-01   3.9700716e-01   2.0151121e-01
   9.0000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.1000000e-03   7.5600000e-02   2.6460000e-01   4.1160000e-01   2.4010000e-01
   9.1000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.3144100e-03   5.7474360e-02   2.3309046e-01   4.2013836e-01   2.8398241e-01
   9.2000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.3177600e-03   4.2024960e-02   1.9961856e-01   4.2141696e-01   3.3362176e-01
   9.3000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.9448100e-03   2.9264760e-02   1.6513686e-01   4.1415276e-01   3.8950081e-01
   9.4000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0497600e-03   1.9128960e-02   1.3071456e-01   3.9698496e-01   4.5212176e-01
   9.5000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0625000e-04   1.1475000e-02   9.7537500e-02   3.6847500e-01   5.2200625e-01
   9.6000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0736000e-04   6.0825600e-03   6.6908160e-02   3.2710656e-01   5.9969536e-01
   9.7000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.5610000e-05   2.6535600e-03   4.0245660e-02   2.7128556e-01   6.8574961e-01
   9.8000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2960000e-05   8.1216000e-04   1.9085760e-02   1.9934016e-01   7.8074896e-01
   9.9000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.1000000e-07   1.0476000e-04   5.0808600e-03   1.0952076e-01   8.8529281e-01
   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00


==> Images/functions/single_element.dat <==
   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-02   9.6059601e-01   3.8811960e-02   5.8806000e-04   3.9600000e-06   1.0000000e-08
   2.0000000e-02   9.2236816e-01   7.5295360e-02   2.3049600e-03   3.1360000e-05   1.6000000e-07
   3.0000000e-02   8.8529281e-01   1.0952076e-01   5.0808600e-03   1.0476000e-04   8.1000000e-07
   4.0000000e-02   8.4934656e-01   1.4155776e-01   8.8473600e-03   2.4576000e-04   2.5600000e-06
   5.0000000e-02   8.1450625e-01   1.7147500e-01   1.3537500e-02   4.7500000e-04   6.2500000e-06
   6.0000000e-02   7.8074896e-01   1.9934016e-01   1.9085760e-02   8.1216000e-04   1.2960000e-05
   7.0000000e-02   7.4805201e-01   2.2521996e-01   2.5428060e-02   1.2759600e-03   2.4010000e-05
   8.0000000e-02   7.1639296e-01   2.4918016e-01   3.2501760e-02   1.8841600e-03   4.0960000e-05
   9.0000000e-02   6.8574961e-01   2.7128556e-01   4.0245660e-02   2.6535600e-03   6.5610000e-05
   1.0000000e-01   6.5610000e-01   2.9160000e-01   4.8600000e-02   3.6000000e-03   1.0000000e-04
   1.1000000e-01   6.2742241e-01   3.1018636e-01   5.7506460e-02   4.7383600e-03   1.4641000e-04
   1.2000000e-01   5.9969536e-01   3.2710656e-01   6.6908160e-02   6.0825600e-03   2.0736000e-04
   1.3000000e-01   5.7289761e-01   3.4242156e-01   7.6749660e-02   7.6455600e-03   2.8561000e-04
   1.4000000e-01   5.4700816e-01   3.5619136e-01   8.6976960e-02   9.4393600e-03   3.8416000e-04
   1.5000000e-01   5.2200625e-01   3.6847500e-01   9.7537500e-02   1.1475000e-02   5.0625000e-04
   1.6000000e-01   4.9787136e-01   3.7933056e-01   1.0838016e-01   1.3762560e-02   6.5536000e-04
   1.7000000e-01   4.7458321e-01   3.8881516e-01   1.1945526e-01   1.6311160e-02   8.3521000e-04
   1.8000000e-01   4.5212176e-01   3.9698496e-01   1.3071456e-01   1.9128960e-02   1.0497600e-03
   1.9000000e-01   4.3046721e-01   4.0389516e-01   1.4211126e-01   2.2223160e-02   1.3032100e-03
   2.0000000e-01   4.0960000e-01   4.0960000e-01   1.5360000e-01   2.5600000e-02   1.6000000e-03
   2.1000000e-01   3.8950081e-01   4.1415276e-01   1.6513686e-01   2.9264760e-02   1.9448100e-03
   2.2000000e-01   3.7015056e-01   4.1760576e-01   1.7667936e-01   3.3221760e-02   2.3425600e-03
   2.3000000e-01   3.5153041e-01   4.2001036e-01   1.8818646e-01   3.7474360e-02   2.7984100e-03
   2.4000000e-01   3.3362176e-01   4.2141696e-01   1.9961856e-01   4.2024960e-02   3.3177600e-03
   2.5000000e-01   3.1640625e-01   4.2187500e-01   2.1093750e-01   4.6875000e-02   3.9062500e-03
   2.6000000e-01   2.9986576e-01   4.2143296e-01   2.2210656e-01   5.2024960e-02   4.5697600e-03
   2.7000000e-01   2.8398241e-01   4.2013836e-01   2.3309046e-01   5.7474360e-02   5.3144100e-03
   2.8000000e-01   2.6873856e-01   4.1803776e-01   2.4385536e-01   6.3221760e-02   6.1465600e-03
   2.9000000e-01   2.5411681e-01   4.1517676e-01   2.5436886e-01   6.9264760e-02   7.0728100e-03
   3.0000000e-01   2.4010000e-01   4.1160000e-01   2.6460000e-01   7.5600000e-02   8.1000000e-03
   3.1000000e-01   2.2667121e-01   4.0735116e-01   2.7451926e-01   8.2223160e-02   9.2352100e-03
   3.2000000e-01   2.1381376e-01   4.0247296e-01   2.8409856e-01   8.9128960e-02   1.0485760e-02
   3.3000000e-01   2.0151121e-01   3.9700716e-01   2.9331126e-01   9.6311160e-02   1.1859210e-02
   3.4000000e-01   1.8974736e-01   3.9099456e-01   3.0213216e-01   1.0376256e-01   1.3363360e-02
   3.5000000e-01   1.7850625e-01   3.8447500e-01   3.1053750e-01   1.1147500e-01   1.5006250e-02
   3.6000000e-01   1.6777216e-01   3.7748736e-01   3.1850496e-01   1.1943936e-01   1.6796160e-02
   3.7000000e-01   1.5752961e-01   3.7006956e-01   3.2601366e-01   1.2764556e-01   1.8741610e-02
   3.8000000e-01   1.4776336e-01   3.6225856e-01   3.3304416e-01   1.3608256e-01   2.0851360e-02
   3.9000000e-01   1.3845841e-01   3.5409036e-01   3.3957846e-01   1.4473836e-01   2.3134410e-02
   4.0000000e-01   1.2960000e-01   3.4560000e-01   3.4560000e-01   1.5360000e-01   2.5600000e-02
   4.1000000e-01   1.2117361e-01   3.3682156e-01   3.5109366e-01   1.6265356e-01   2.8257610e-02
   4.2000000e-01   1.1316496e-01   3.2778816e-01   3.5604576e-01   1.7188416e-01   3.1116960e-02
   4.3000000e-01   1.0556001e-01   3.1853196e-01   3.6044406e-01   1.8127596e-01   3.4188010e-02
   4.4000000e-01   9.8344960e-02   3.0908416e-01   3.6427776e-01   1.9081216e-01   3.7480960e-02
   4.5000000e-01   9.1506250e-02   2.9947500e-01   3.6753750e-01   2.0047500e-01   4.1006250e-02
   4.6000000e-01   8.5030560e-02   2.8973376e-01   3.7021536e-01   2.1024576e-01   4.4774560e-02
   4.7000000e-01   7.8904810e-02   2.7988876e-01   3.7230486e-01   2.2010476e-01   4.8796810e-02
   4.8000000e-01   7.3116160e-02   2.6996736e-01   3.7380096e-01   2.3003136e-01   5.3084160e-02
   4.9000000e-01   6.7652010e-02   2.5999596e-01   3.7470006e-01   2.4000396e-01   5.7648010e-02
   5.0000000e-01   6.2500000e-02   2.5000000e-01   3.7500000e-01   2.5000000e-01   6.2500000e-02
   5.1000000e-01   5.7648010e-02   2.4000396e-01   3.7470006e-01   2.5999596e-01   6.7652010e-02
   5.2000000e-01   5.3084160e-02   2.3003136e-01   3.7380096e-01   2.6996736e-01   7.3116160e-02
   5.3000000e-01   4.8796810e-02   2.2010476e-01   3.7230486e-01   2.7988876e-01   7.8904810e-02
   5.4000000e-01   4.4774560e-02   2.1024576e-01   3.7021536e-01   2.8973376e-01   8.5030560e-02
   5.5000000e-01   4.1006250e-02   2.0047500e-01   3.6753750e-01   2.9947500e-01   9.1506250e-02
   5.6000000e-01   3.7480960e-02   1.9081216e-01   3.6427776e-01   3.0908416e-01   9.8344960e-02
   5.7000000e-01   3.4188010e-02   1.8127596e-01   3.6044406e-01   3.1853196e-01   1.0556001e-01
   5.8000000e-01   3.1116960e-02   1.7188416e-01   3.5604576e-01   3.2778816e-01   1.1316496e-01
   5.9000000e-01   2.8257610e-02   1.6265356e-01   3.5109366e-01   3.3682156e-01   1.2117361e-01
   6.0000000e-01   2.5600000e-02   1.5360000e-01   3.4560000e-01   3.4560000e-01   1.2960000e-01
   6.1000000e-01   2.3134410e-02   1.4473836e-01   3.3957846e-01   3.5409036e-01   1.3845841e-01
   6.2000000e-01   2.0851360e-02   1.3608256e-01   3.3304416e-01   3.6225856e-01   1.4776336e-01
   6.3000000e-01   1.8741610e-02   1.2764556e-01   3.2601366e-01   3.7006956e-01   1.5752961e-01
   6.4000000e-01   1.6796160e-02   1.1943936e-01   3.1850496e-01   3.7748736e-01   1.6777216e-01
   6.5000000e-01   1.5006250e-02   1.1147500e-01   3.1053750e-01   3.8447500e-01   1.7850625e-01
   6.6000000e-01   1.3363360e-02   1.0376256e-01   3.0213216e-01   3.9099456e-01   1.8974736e-01
   6.7000000e-01   1.1859210e-02   9.6311160e-02   2.9331126e-01   3.9700716e-01   2.0151121e-01
   6.8000000e-01   1.0485760e-02   8.9128960e-02   2.8409856e-01   4.0247296e-01   2.1381376e-01
   6.9000000e-01   9.2352100e-03   8.2223160e-02   2.7451926e-01   4.0735116e-01   2.2667121e-01
   7.0000000e-01   8.1000000e-03   7.5600000e-02   2.6460000e-01   4.1160000e-01   2.4010000e-01
   7.1000000e-01   7.0728100e-03   6.9264760e-02   2.5436886e-01   4.1517676e-01   2.5411681e-01
   7.2000000e-01   6.1465600e-03   6.3221760e-02   2.4385536e-01   4.1803776e-01   2.6873856e-01
   7.3000000e-01   5.3144100e-03   5.7474360e-02   2.3309046e-01   4.2013836e-01   2.8398241e-01
   7.4000000e-01   4.5697600e-03   5.2024960e-02   2.2210656e-01   4.2143296e-01   2.9986576e-01
   7.5000000e-01   3.9062500e-03   4.6875000e-02   2.1093750e-01   4.2187500e-01   3.1640625e-01
   7.6000000e-01   3.3177600e-03   4.2024960e-02   1.9961856e-01   4.2141696e-01   3.3362176e-01
   7.7000000e-01   2.7984100e-03   3.7474360e-02   1.8818646e-01   4.2001036e-01   3.5153041e-01
   7.8000000e-01   2.3425600e-03   3.3221760e-02   1.7667936e-01   4.1760576e-01   3.7015056e-01
   7.9000000e-01   1.9448100e-03   2.9264760e-02   1.6513686e-01   4.1415276e-01   3.8950081e-01
   8.0000000e-01   1.6000000e-03   2.5600000e-02   1.5360000e-01   4.0960000e-01   4.0960000e-01
   8.1000000e-01   1.3032100e-03   2.2223160e-02   1.4211126e-01   4.0389516e-01   4.3046721e-01
   8.2000000e-01   1.0497600e-03   1.9128960e-02   1.3071456e-01   3.9698496e-01   4.5212176e-01
   8.3000000e-01   8.3521000e-04   1.6311160e-02   1.1945526e-01   3.8881516e-01   4.7458321e-01
   8.4000000e-01   6.5536000e-04   1.3762560e-02   1.0838016e-01   3.7933056e-01   4.9787136e-01
   8.5000000e-01   5.0625000e-04   1.1475000e-02   9.7537500e-02   3.6847500e-01   5.2200625e-01
   8.6000000e-01   3.8416000e-04   9.4393600e-03   8.6976960e-02   3.5619136e-01   5.4700816e-01
   8.7000000e-01   2.8561000e-04   7.6455600e-03   7.6749660e-02   3.4242156e-01   5.7289761e-01
   8.8000000e-01   2.0736000e-04   6.0825600e-03   6.6908160e-02   3.2710656e-01   5.9969536e-01
   8.9000000e-01   1.4641000e-04   4.7383600e-03   5.7506460e-02   3.1018636e-01   6.2742241e-01
   9.0000000e-01   1.0000000e-04   3.6000000e-03   4.8600000e-02   2.9160000e-01   6.5610000e-01
   9.1000000e-01   6.5610000e-05   2.6535600e-03   4.0245660e-02   2.7128556e-01   6.8574961e-01
   9.2000000e-01   4.0960000e-05   1.8841600e-03   3.2501760e-02   2.4918016e-01   7.1639296e-01
   9.3000000e-01   2.4010000e-05   1.2759600e-03   2.5428060e-02   2.2521996e-01   7.4805201e-01
   9.4000000e-01   1.2960000e-05   8.1216000e-04   1.9085760e-02   1.9934016e-01   7.8074896e-01
   9.5000000e-01   6.2500000e-06   4.7500000e-04   1.3537500e-02   1.7147500e-01   8.1450625e-01
   9.6000000e-01   2.5600000e-06   2.4576000e-04   8.8473600e-03   1.4155776e-01   8.4934656e-01
   9.7000000e-01   8.1000000e-07   1.0476000e-04   5.0808600e-03   1.0952076e-01   8.8529281e-01
   9.8000000e-01   1.6000000e-07   3.1360000e-05   2.3049600e-03   7.5295360e-02   9.2236816e-01
   9.9000000e-01   1.0000000e-08   3.9600000e-06   5.8806000e-04   3.8811960e-02   9.6059601e-01
   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00


==> srcTikz/S11_lay11/Sig11_1_1.dat <==
0.000000,-0.014732,-0.013863
0.333322,-0.013762,-0.012955
0.666656,-0.012804,-0.012051
0.999989,-0.011859,-0.011150
0.999989,-0.240073,-0.227419
1.333322,-0.221296,-0.209241
1.666656,-0.202751,-0.191305
1.999989,-0.184420,-0.173597
1.999989,-0.009086,-0.008517
2.333322,-0.008180,-0.007686
2.666656,-0.007282,-0.006857
2.999989,-0.006391,-0.006031
2.999989,-0.130523,-0.124426
3.333322,-0.112861,-0.106933
3.666656,-0.095320,-0.089565
3.999989,-0.077881,-0.072305
3.999989,-0.003753,-0.003489
4.333322,-0.002881,-0.002697
4.666656,-0.002013,-0.001905
4.999989,-0.001147,-0.001115
4.999989,-0.025989,-0.025934
5.333322,-0.008772,-0.008741
5.666656,0.008437,0.008442
5.999989,0.025655,0.025630
5.999989,0.001447,0.001397
6.333322,0.002313,0.002188
6.666656,0.003182,0.002980
6.999989,0.004053,0.003772
6.999989,0.077552,0.072007
7.333322,0.094995,0.089275
7.666656,0.112541,0.106647
7.999989,0.130208,0.124139
7.999989,0.006692,0.006315
8.333322,0.007584,0.007141
8.666656,0.008482,0.007970
8.999989,0.009388,0.008801
8.999989,0.184123,0.173326
9.333322,0.202462,0.191047
9.666656,0.221015,0.208990
9.999989,0.239802,0.227171
9.999989,0.012162,0.011435
10.333322,0.013108,0.012337
10.666656,0.014066,0.013242
10.999978,0.015037,0.014150


==> srcTikz/S11_lay3/Sig11_1_1.dat <==
0.000000,-0.014858,-0.015273
0.142854,-0.013338,-0.013760
0.285711,-0.011845,-0.012256
0.428568,-0.010377,-0.010762
0.571426,-0.008930,-0.009274
0.714283,-0.007502,-0.007793
0.857140,-0.006090,-0.006317
0.999997,-0.004691,-0.004847
0.999997,-0.097127,-0.105041
1.142854,-0.069297,-0.074878
1.285711,-0.041623,-0.044928
1.428568,-0.014042,-0.015106
1.571426,0.013507,0.014673
1.714283,0.041090,0.044495
1.857140,0.068767,0.074445
1.999997,0.096602,0.104588
1.999997,0.004984,0.005125
2.142854,0.006384,0.006596
2.285711,0.007797,0.008072
2.428568,0.009225,0.009553
2.571426,0.010673,0.011041
2.714283,0.012142,0.012536
2.857140,0.013635,0.014040
2.999994,0.015156,0.015553


==> srcTikz/S12_lay11/Sig12_1_1.dat <==
0.000000,0.010346,0.010922
0.333322,0.009664,0.010200
0.666656,0.008992,0.009484
0.999989,0.008330,0.008775
0.999989,0.008330,0.008775
1.333322,0.007678,0.008096
1.666656,0.007034,0.007422
1.999989,0.006397,0.006755
1.999989,0.006397,0.006754
2.333322,0.005768,0.006087
2.666656,0.005145,0.005424
2.999989,0.004527,0.004765
2.999989,0.004527,0.004765
3.333322,0.003915,0.004127
3.666656,0.003307,0.003492
3.999989,0.002703,0.002859
3.999989,0.002703,0.002859
4.333322,0.002102,0.002220
4.666656,0.001503,0.001583
4.999989,0.000906,0.000947
4.999989,0.000906,0.000947
5.333322,0.000310,0.000324
5.666656,-0.000286,-0.000298
5.999989,-0.000882,-0.000921
5.999989,-0.000882,-0.000921
6.333322,-0.001479,-0.001557
6.666656,-0.002078,-0.002195
6.999989,-0.002679,-0.002834
6.999989,-0.002679,-0.002834
7.333322,-0.003283,-0.003466
7.666656,-0.003891,-0.004102
7.999989,-0.004504,-0.004740
7.999989,-0.004504,-0.004740
8.333322,-0.005121,-0.005399
8.666656,-0.005744,-0.006063
8.999989,-0.006374,-0.006730
8.999989,-0.006374,-0.006730
9.333322,-0.007011,-0.007398
9.666656,-0.007655,-0.008072
9.999989,-0.008308,-0.008751
9.999989,-0.008308,-0.008752
10.333322,-0.008970,-0.009461
10.666656,-0.009642,-0.010177
10.999978,-0.010325,-0.010900


==> srcTikz/S12_lay3/Sig12_1_1.dat <==
0.000000,0.010378,0.011703
0.142854,0.009311,0.010501
0.285711,0.008268,0.009317
0.428568,0.007247,0.008147
0.571426,0.006244,0.006991
0.714283,0.005258,0.005847
0.857140,0.004285,0.004712
0.999997,0.003324,0.003585
0.999997,0.003324,0.003584
1.142854,0.002372,0.002559
1.285711,0.001426,0.001539
1.428568,0.000484,0.000521
1.571426,-0.000457,-0.000495
1.714283,-0.001400,-0.001512
1.857140,-0.002346,-0.002532
1.999997,-0.003298,-0.003557
1.999997,-0.003298,-0.003558
2.142854,-0.004259,-0.004686
2.285711,-0.005232,-0.005821
2.428568,-0.006219,-0.006966
2.571426,-0.007222,-0.008122
2.714283,-0.008244,-0.009292
2.857140,-0.009288,-0.010477
2.999994,-0.010355,-0.011679


==> srcTikz/S13_lay11/Sig13_1_1.dat <==
0.000000,0.000000,0.000001,0.000001
0.333322,0.002293,0.002282,0.009452
0.666656,0.004430,0.004410,0.018311
0.999989,0.006415,0.006382,0.026579
0.999989,0.006415,0.006388,0.066446
1.333322,0.027893,0.027974,0.085637
1.666656,0.047633,0.047777,0.103350
1.999989,0.065657,0.065814,0.119586
1.999989,0.065657,0.065815,0.047834
2.333322,0.067048,0.067198,0.053738
2.666656,0.068295,0.068438,0.059050
2.999989,0.069399,0.069536,0.063773
2.999989,0.069399,0.069539,0.159432
3.333322,0.080728,0.080974,0.169761
3.666656,0.090419,0.090689,0.178615
3.999989,0.098482,0.098693,0.185993
3.999989,0.098482,0.098693,0.074397
4.333322,0.099023,0.099230,0.076758
4.666656,0.099425,0.099630,0.078529
4.999989,0.099689,0.099894,0.079710
4.999989,0.099689,0.099894,0.199274
5.333322,0.101308,0.101605,0.200751
5.666656,0.101324,0.101621,0.200752
5.999989,0.099738,0.099942,0.199278
5.999989,0.099738,0.099941,0.079711
6.333322,0.099449,0.099653,0.078531
6.666656,0.099023,0.099228,0.076762
6.999989,0.098457,0.098668,0.074402
6.999989,0.098457,0.098666,0.186004
7.333322,0.090426,0.090690,0.178628
7.666656,0.080767,0.081004,0.169776
7.999989,0.069468,0.069603,0.159448
7.999989,0.069468,0.069602,0.063779
8.333322,0.068340,0.068479,0.059057
8.666656,0.067068,0.067214,0.053744
8.999989,0.065652,0.065807,0.047841
8.999989,0.065652,0.065803,0.119602
9.333322,0.047657,0.047788,0.103366
9.666656,0.027945,0.028012,0.085651
9.999989,0.006493,0.006458,0.066458
9.999989,0.006493,0.006457,0.026583
10.333322,0.004484,0.004459,0.018314
10.666656,0.002321,0.002306,0.009454
10.999978,0.000004,0.000000,0.000001


==> srcTikz/S13_lay3/Sig13_1_1.dat <==
0.000000,0.000000,0.000003,0.000001
0.142854,0.003556,0.003835,0.012694
0.285711,0.006732,0.007263,0.024115
0.428568,0.009534,0.010291,0.034266
0.571426,0.011970,0.012922,0.043146
0.714283,0.014045,0.015158,0.050757
0.857140,0.015763,0.017003,0.057098
0.999997,0.017129,0.018458,0.062171
0.999997,0.017129,0.018469,0.155428
1.142854,0.029297,0.032383,0.164940
1.285711,0.037406,0.041649,0.171281
1.428568,0.041477,0.046292,0.174453
1.571426,0.041516,0.046327,0.174455
1.714283,0.037526,0.041752,0.171287
1.857140,0.029495,0.032555,0.164948
1.999997,0.017405,0.018721,0.155439
1.999997,0.017405,0.018719,0.062176
2.142854,0.016002,0.017226,0.057104
2.285711,0.014246,0.015343,0.050762
2.428568,0.012134,0.013069,0.043152
2.571426,0.009661,0.010400,0.034271
2.714283,0.006821,0.007334,0.024119
2.857140,0.003607,0.003868,0.012696
2.999994,0.000013,0.000000,0.000001


==> srcTikz/S13_sampling/Sig13_0_0.dat <==
0.000000,0.000000,0.000000
0.111100,0.000000,0.000000
0.222211,0.000000,0.000000
0.333322,0.000000,0.000000
0.444433,0.000000,0.000000
0.555545,0.000000,0.000000
0.666656,0.000000,0.000000
0.777767,0.000000,0.000000
0.888878,0.000000,0.000000
0.999989,0.000000,0.000000
0.999989,0.000000,0.000000
1.111100,0.000000,0.000000
1.222211,0.000000,0.000000
1.333322,0.000000,0.000000
1.444433,0.000000,0.000000
1.555545,0.000000,0.000000
1.666656,0.000000,0.000000
1.777767,0.000000,0.000000
1.888878,0.000000,0.000000
1.999989,0.000000,0.000000
1.999989,0.000000,0.000000
2.111100,0.000000,0.000000
2.222211,0.000000,0.000000
2.333322,0.000000,0.000000
2.444433,0.000000,0.000000
2.555545,0.000000,0.000000
2.666656,0.000000,0.000000
2.777767,0.000000,0.000000
2.888878,0.000000,0.000000
2.999989,0.000000,0.000000
2.999989,0.000000,0.000000
3.111100,0.000000,0.000000
3.222211,0.000000,0.000000
3.333322,0.000000,0.000000
3.444433,0.000000,0.000000
3.555545,0.000000,0.000000
3.666656,0.000000,0.000000
3.777767,0.000000,0.000000
3.888878,0.000000,0.000000
3.999989,0.000000,0.000000
3.999989,0.000000,0.000000
4.111100,0.000000,0.000000
4.222211,0.000000,0.000000
4.333322,0.000000,0.000000
4.444433,0.000000,0.000000
4.555545,0.000000,0.000000
4.666656,0.000000,0.000000
4.777767,0.000000,0.000000
4.888878,0.000000,0.000000
4.999989,0.000000,0.000000
4.999989,0.000000,0.000000
5.111100,0.000000,0.000000
5.222211,0.000000,0.000000
5.333322,0.000000,0.000000
5.444433,0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,0.000000,0.000000
10.333322,0.000000,0.000000
10.444433,0.000000,0.000000
10.555545,0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,-0.000000,0.000000


==> srcTikz/S13_sampling/Sig13_0_1.dat <==
0.000000,0.000000,0.000000
0.111100,0.001105,0.001100
0.222211,0.002186,0.002176
0.333322,0.003243,0.003227
0.444433,0.004275,0.004254
0.555545,0.005283,0.005257
0.666656,0.006266,0.006235
0.777767,0.007226,0.007190
0.888878,0.008162,0.008120
0.999989,0.009073,0.009026
0.999989,0.009073,0.009026
1.111100,0.019478,0.019483
1.222211,0.029608,0.029659
1.333322,0.039463,0.039553
1.444433,0.049044,0.049167
1.555545,0.058354,0.058502
1.666656,0.067392,0.067559
1.777767,0.076161,0.076340
1.888878,0.084661,0.084845
1.999989,0.092893,0.093075
1.999989,0.092893,0.093075
2.111100,0.093571,0.093750
2.222211,0.094227,0.094402
2.333322,0.094860,0.095031
2.444433,0.095471,0.095638
2.555545,0.096059,0.096223
2.666656,0.096624,0.096785
2.777767,0.097167,0.097325
2.888878,0.097687,0.097843
2.999989,0.098185,0.098338
2.999989,0.098185,0.098338
3.111100,0.103786,0.104000
3.222211,0.109129,0.109390
3.333322,0.114213,0.114510
3.444433,0.119040,0.119359
3.555545,0.123610,0.123939
3.666656,0.127923,0.128250
3.777767,0.131981,0.132292
3.888878,0.135783,0.136066
3.999989,0.139330,0.139573
3.999989,0.139330,0.139573
4.111100,0.139607,0.139847
4.222211,0.139862,0.140100
4.333322,0.140095,0.140332
4.444433,0.140307,0.140542
4.555545,0.140496,0.140730
4.666656,0.140664,0.140898
4.777767,0.140810,0.141043
4.888878,0.140935,0.141168
4.999989,0.141037,0.141271
4.999989,0.141037,0.141271
5.111100,0.142053,0.142344
5.222211,0.142816,0.143151
5.333322,0.143327,0.143691
5.444433,0.143587,0.143965
5.555545,0.143594,0.143973
5.666656,0.143350,0.143714
5.777767,0.142854,0.143189
5.888878,0.142106,0.142397
5.999989,0.141106,0.141339
5.999989,0.141106,0.141339
6.111100,0.140992,0.141224
6.222211,0.140856,0.141088
6.333322,0.140699,0.140930
6.444433,0.140519,0.140752
6.555545,0.140318,0.140552
6.666656,0.140095,0.140330
6.777767,0.139850,0.140087
6.888878,0.139584,0.139823
6.999989,0.139295,0.139537
6.999989,0.139295,0.139537
7.111100,0.135763,0.136045
7.222211,0.131976,0.132286
7.333322,0.127934,0.128258
7.444433,0.123635,0.123962
7.555545,0.119080,0.119397
7.666656,0.114268,0.114562
7.777767,0.109198,0.109457
7.888878,0.103870,0.104081
7.999989,0.098283,0.098433
7.999989,0.098283,0.098433
8.111100,0.097774,0.097926
8.222211,0.097242,0.097396
8.333322,0.096687,0.096844
8.444433,0.096111,0.096271
8.555545,0.095511,0.095674
8.666656,0.094889,0.095056
8.777767,0.094244,0.094415
8.888878,0.093577,0.093752
8.999989,0.092886,0.093066
8.999989,0.092886,0.093066
9.111100,0.084668,0.084849
9.222211,0.076182,0.076358
9.333322,0.067427,0.067590
9.444433,0.058401,0.058546
9.555545,0.049105,0.049224
9.666656,0.039536,0.039623
9.777767,0.029694,0.029742
9.888878,0.019578,0.019579
9.999989,0.009185,0.009133
9.999989,0.009185,0.009133
10.111100,0.008262,0.008214
10.222211,0.007314,0.007272
10.333322,0.006343,0.006306
10.444433,0.005348,0.005316
10.555545,0.004328,0.004302
10.666656,0.003284,0.003263
10.777767,0.002216,0.002200
10.888878,0.001123,0.001112
10.999978,0.000006,0.000000


==> srcTikz/S13_sampling/Sig13_0_2.dat <==
0.000000,0.000000,0.000000
0.111100,0.001563,0.001556
0.222211,0.003092,0.003077
0.333322,0.004586,0.004564
0.444433,0.006045,0.006016
0.555545,0.007470,0.007434
0.666656,0.008861,0.008818
0.777767,0.010218,0.010168
0.888878,0.011541,0.011483
0.999989,0.012831,0.012765
0.999989,0.012831,0.012765
1.111100,0.027545,0.027554
1.222211,0.041870,0.041944
1.333322,0.055807,0.055936
1.444433,0.069357,0.069533
1.555545,0.082523,0.082734
1.666656,0.095305,0.095543
1.777767,0.107706,0.107960
1.888878,0.119726,0.119988
1.999989,0.131367,0.131628
1.999989,0.131367,0.131628
2.111100,0.132327,0.132583
2.222211,0.133255,0.133504
2.333322,0.134150,0.134394
2.444433,0.135013,0.135253
2.555545,0.135844,0.136079
2.666656,0.136644,0.136875
2.777767,0.137411,0.137638
2.888878,0.138147,0.138371
2.999989,0.138851,0.139072
2.999989,0.138851,0.139072
3.111100,0.146773,0.147078
3.222211,0.154328,0.154701
3.333322,0.161519,0.161941
3.444433,0.168345,0.168799
3.555545,0.174807,0.175276
3.666656,0.180907,0.181372
3.777767,0.186645,0.187089
3.888878,0.192022,0.192427
3.999989,0.197038,0.197386
3.999989,0.197038,0.197386
4.111100,0.197430,0.197774
4.222211,0.197791,0.198132
4.333322,0.198120,0.198459
4.444433,0.198419,0.198756
4.555545,0.198688,0.199023
4.666656,0.198925,0.199259
4.777767,0.199132,0.199466
4.888878,0.199308,0.199642
4.999989,0.199453,0.199788
4.999989,0.199453,0.199788
5.111100,0.200889,0.201305
5.222211,0.201968,0.202446
5.333322,0.202691,0.203210
5.444433,0.203058,0.203598
5.555545,0.203069,0.203608
5.666656,0.202724,0.203242
5.777767,0.202022,0.202499
5.888878,0.200965,0.201380
5.999989,0.199551,0.199883
5.999989,0.199551,0.199883
6.111100,0.199389,0.199721
6.222211,0.199197,0.199528
6.333322,0.198974,0.199306
6.444433,0.198720,0.199053
6.555545,0.198436,0.198770
6.666656,0.198120,0.198457
6.777767,0.197774,0.198113
6.888878,0.197397,0.197739
6.999989,0.196989,0.197335
6.999989,0.196989,0.197335
7.111100,0.191994,0.192397
7.222211,0.186639,0.187080
7.333322,0.180922,0.181385
7.444433,0.174843,0.175309
7.555545,0.168401,0.168853
7.666656,0.161596,0.162015
7.777767,0.154426,0.154796
7.888878,0.146891,0.147193
7.999989,0.138990,0.139206
7.999989,0.138990,0.139206
8.111100,0.138270,0.138488
8.222211,0.137518,0.137739
8.333322,0.136734,0.136959
8.444433,0.135918,0.136147
8.555545,0.135070,0.135304
8.666656,0.134191,0.134429
8.777767,0.133279,0.133523
8.888878,0.132335,0.132585
8.999989,0.131359,0.131615
8.999989,0.131359,0.131615
9.111100,0.119736,0.119995
9.222211,0.107735,0.107986
9.333322,0.095354,0.095587
9.444433,0.082590,0.082797
9.555545,0.069443,0.069614
9.666656,0.055911,0.056036
9.777767,0.041993,0.042062
9.888878,0.027686,0.027689
9.999989,0.012989,0.012917
9.999989,0.012989,0.012917
10.111100,0.011683,0.011617
10.222211,0.010343,0.010285
10.333322,0.008970,0.008919
10.444433,0.007562,0.007518
10.555545,0.006120,0.006083
10.666656,0.004644,0.004614
10.777767,0.003133,0.003111
10.888878,0.001588,0.001573
10.999978,0.000008,0.000000


==> srcTikz/S13_sampling/Sig13_0_3.dat <==
0.000000,0.000000,0.000000
0.111100,0.001105,0.001100
0.222211,0.002186,0.002176
0.333322,0.003243,0.003227
0.444433,0.004275,0.004254
0.555545,0.005283,0.005257
0.666656,0.006266,0.006235
0.777767,0.007226,0.007190
0.888878,0.008162,0.008120
0.999989,0.009073,0.009026
0.999989,0.009073,0.009026
1.111100,0.019478,0.019483
1.222211,0.029608,0.029659
1.333322,0.039463,0.039553
1.444433,0.049044,0.049167
1.555545,0.058354,0.058502
1.666656,0.067392,0.067559
1.777767,0.076161,0.076340
1.888878,0.084661,0.084845
1.999989,0.092893,0.093075
1.999989,0.092893,0.093075
2.111100,0.093571,0.093750
2.222211,0.094227,0.094402
2.333322,0.094860,0.095031
2.444433,0.095471,0.095638
2.555545,0.096059,0.096223
2.666656,0.096624,0.096785
2.777767,0.097167,0.097325
2.888878,0.097687,0.097843
2.999989,0.098185,0.098338
2.999989,0.098185,0.098338
3.111100,0.103786,0.104000
3.222211,0.109129,0.109390
3.333322,0.114213,0.114510
3.444433,0.119040,0.119359
3.555545,0.123610,0.123939
3.666656,0.127923,0.128250
3.777767,0.131981,0.132292
3.888878,0.135783,0.136066
3.999989,0.139330,0.139573
3.999989,0.139330,0.139573
4.111100,0.139607,0.139847
4.222211,0.139862,0.140100
4.333322,0.140095,0.140332
4.444433,0.140307,0.140542
4.555545,0.140496,0.140730
4.666656,0.140664,0.140898
4.777767,0.140810,0.141043
4.888878,0.140935,0.141168
4.999989,0.141037,0.141271
4.999989,0.141037,0.141271
5.111100,0.142053,0.142344
5.222211,0.142816,0.143151
5.333322,0.143327,0.143691
5.444433,0.143587,0.143965
5.555545,0.143594,0.143973
5.666656,0.143350,0.143714
5.777767,0.142854,0.143189
5.888878,0.142106,0.142397
5.999989,0.141106,0.141339
5.999989,0.141106,0.141339
6.111100,0.140992,0.141224
6.222211,0.140856,0.141088
6.333322,0.140699,0.140930
6.444433,0.140519,0.140752
6.555545,0.140318,0.140552
6.666656,0.140095,0.140330
6.777767,0.139850,0.140087
6.888878,0.139584,0.139823
6.999989,0.139295,0.139537
6.999989,0.139295,0.139537
7.111100,0.135763,0.136045
7.222211,0.131976,0.132286
7.333322,0.127934,0.128258
7.444433,0.123635,0.123962
7.555545,0.119080,0.119397
7.666656,0.114268,0.114562
7.777767,0.109198,0.109457
7.888878,0.103870,0.104081
7.999989,0.098283,0.098433
7.999989,0.098283,0.098433
8.111100,0.097774,0.097926
8.222211,0.097242,0.097396
8.333322,0.096687,0.096844
8.444433,0.096111,0.096271
8.555545,0.095511,0.095674
8.666656,0.094889,0.095056
8.777767,0.094244,0.094415
8.888878,0.093577,0.093752
8.999989,0.092886,0.093066
8.999989,0.092886,0.093066
9.111100,0.084668,0.084849
9.222211,0.076182,0.076358
9.333322,0.067427,0.067590
9.444433,0.058401,0.058546
9.555545,0.049105,0.049224
9.666656,0.039536,0.039623
9.777767,0.029694,0.029742
9.888878,0.019578,0.019579
9.999989,0.009185,0.009133
9.999989,0.009185,0.009133
10.111100,0.008262,0.008214
10.222211,0.007314,0.007272
10.333322,0.006343,0.006306
10.444433,0.005348,0.005316
10.555545,0.004328,0.004302
10.666656,0.003284,0.003263
10.777767,0.002216,0.002200
10.888878,0.001123,0.001112
10.999978,0.000006,0.000000


==> srcTikz/S13_sampling/Sig13_0_4.dat <==
0.000000,0.000000,0.000000
0.111100,0.000000,0.000000
0.222211,0.000000,0.000000
0.333322,0.000000,0.000000
0.444433,0.000000,0.000000
0.555545,0.000000,0.000000
0.666656,0.000000,0.000000
0.777767,0.000000,0.000000
0.888878,0.000000,0.000000
0.999989,0.000000,0.000000
0.999989,0.000000,0.000000
1.111100,0.000000,0.000000
1.222211,0.000000,0.000000
1.333322,0.000000,0.000000
1.444433,0.000000,0.000000
1.555545,0.000000,0.000000
1.666656,0.000000,0.000000
1.777767,0.000000,0.000000
1.888878,0.000000,0.000000
1.999989,0.000000,0.000000
1.999989,0.000000,0.000000
2.111100,0.000000,0.000000
2.222211,0.000000,0.000000
2.333322,0.000000,0.000000
2.444433,0.000000,0.000000
2.555545,0.000000,0.000000
2.666656,0.000000,0.000000
2.777767,0.000000,0.000000
2.888878,0.000000,0.000000
2.999989,0.000000,0.000000
2.999989,0.000000,0.000000
3.111100,0.000000,0.000000
3.222211,0.000000,0.000000
3.333322,0.000000,0.000000
3.444433,0.000000,0.000000
3.555545,0.000000,0.000000
3.666656,0.000000,0.000000
3.777767,0.000000,0.000000
3.888878,0.000000,0.000000
3.999989,0.000000,0.000000
3.999989,0.000000,0.000000
4.111100,0.000000,0.000000
4.222211,0.000000,0.000000
4.333322,0.000000,0.000000
4.444433,0.000000,0.000000
4.555545,0.000000,0.000000
4.666656,0.000000,0.000000
4.777767,0.000000,0.000000
4.888878,0.000000,0.000000
4.999989,0.000000,0.000000
4.999989,0.000000,0.000000
5.111100,0.000000,0.000000
5.222211,0.000000,0.000000
5.333322,0.000000,0.000000
5.444433,0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,0.000000,0.000000
10.333322,0.000000,0.000000
10.444433,0.000000,0.000000
10.555545,0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,-0.000000,0.000000


==> srcTikz/S13_sampling/Sig13_1_0.dat <==
0.000000,0.000000,0.000000
0.111100,0.000000,0.000000
0.222211,0.000000,0.000000
0.333322,0.000000,0.000000
0.444433,0.000000,0.000000
0.555545,0.000000,0.000000
0.666656,0.000000,0.000000
0.777767,0.000000,0.000000
0.888878,0.000000,0.000000
0.999989,0.000000,0.000000
0.999989,0.000000,0.000000
1.111100,0.000000,0.000000
1.222211,0.000000,0.000000
1.333322,0.000000,0.000000
1.444433,0.000000,0.000000
1.555545,0.000000,0.000000
1.666656,0.000000,0.000000
1.777767,0.000000,0.000000
1.888878,0.000000,0.000000
1.999989,0.000000,0.000000
1.999989,0.000000,0.000000
2.111100,0.000000,0.000000
2.222211,0.000000,0.000000
2.333322,0.000000,0.000000
2.444433,0.000000,0.000000
2.555545,0.000000,0.000000
2.666656,0.000000,0.000000
2.777767,0.000000,0.000000
2.888878,0.000000,0.000000
2.999989,0.000000,0.000000
2.999989,0.000000,0.000000
3.111100,0.000000,0.000000
3.222211,0.000000,0.000000
3.333322,0.000000,0.000000
3.444433,0.000000,0.000000
3.555545,0.000000,0.000000
3.666656,0.000000,0.000000
3.777767,0.000000,0.000000
3.888878,0.000000,0.000000
3.999989,0.000000,0.000000
3.999989,0.000000,0.000000
4.111100,0.000000,0.000000
4.222211,0.000000,0.000000
4.333322,0.000000,0.000000
4.444433,0.000000,0.000000
4.555545,0.000000,0.000000
4.666656,0.000000,0.000000
4.777767,0.000000,0.000000
4.888878,0.000000,0.000000
4.999989,0.000000,0.000000
4.999989,0.000000,0.000000
5.111100,0.000000,0.000000
5.222211,0.000000,0.000000
5.333322,0.000000,0.000000
5.444433,0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,0.000000,0.000000
10.333322,0.000000,0.000000
10.444433,0.000000,0.000000
10.555545,0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,-0.000000,0.000000


==> srcTikz/S13_sampling/Sig13_1_1.dat <==
0.000000,0.000000,0.000000
0.111100,0.000781,0.000778
0.222211,0.001546,0.001538
0.333322,0.002292,0.002282
0.444433,0.003022,0.003008
0.555545,0.003734,0.003717
0.666656,0.004430,0.004409
0.777767,0.005108,0.005084
0.888878,0.005770,0.005742
0.999989,0.006414,0.006382
0.999989,0.006414,0.006382
1.111100,0.013767,0.013777
1.222211,0.020926,0.020972
1.333322,0.027891,0.027968
1.444433,0.034662,0.034766
1.555545,0.041242,0.041367
1.666656,0.047630,0.047771
1.777767,0.053827,0.053980
1.888878,0.059834,0.059994
1.999989,0.065652,0.065814
1.999989,0.065652,0.065814
2.111100,0.066132,0.066291
2.222211,0.066595,0.066752
2.333322,0.067043,0.067197
2.444433,0.067474,0.067626
2.555545,0.067890,0.068040
2.666656,0.068290,0.068437
2.777767,0.068673,0.068819
2.888878,0.069041,0.069185
2.999989,0.069393,0.069536
2.999989,0.069393,0.069536
3.111100,0.073352,0.073539
3.222211,0.077128,0.077351
3.333322,0.080722,0.080971
3.444433,0.084133,0.084400
3.555545,0.087363,0.087638
3.666656,0.090412,0.090686
3.777767,0.093280,0.093545
3.888878,0.095967,0.096213
3.999989,0.098474,0.098693
3.999989,0.098474,0.098693
4.111100,0.098670,0.098887
4.222211,0.098850,0.099066
4.333322,0.099015,0.099229
4.444433,0.099165,0.099378
4.555545,0.099299,0.099511
4.666656,0.099417,0.099630
4.777767,0.099521,0.099733
4.888878,0.099609,0.099821
4.999989,0.099681,0.099894
4.999989,0.099681,0.099894
5.111100,0.100399,0.100653
5.222211,0.100938,0.101223
5.333322,0.101300,0.101605
5.444433,0.101483,0.101799
5.555545,0.101489,0.101804
5.666656,0.101316,0.101621
5.777767,0.100965,0.101250
5.888878,0.100437,0.100690
5.999989,0.099730,0.099942
5.999989,0.099730,0.099942
6.111100,0.099649,0.099860
6.222211,0.099553,0.099764
6.333322,0.099442,0.099653
6.444433,0.099315,0.099527
6.555545,0.099173,0.099385
6.666656,0.099015,0.099228
6.777767,0.098842,0.099057
6.888878,0.098653,0.098870
6.999989,0.098449,0.098668
6.999989,0.098449,0.098668
7.111100,0.095953,0.096199
7.222211,0.093276,0.093540
7.333322,0.090419,0.090692
7.444433,0.087381,0.087654
7.555545,0.084162,0.084426
7.666656,0.080760,0.081008
7.777767,0.077177,0.077398
7.888878,0.073411,0.073596
7.999989,0.069463,0.069603
7.999989,0.069463,0.069603
8.111100,0.069102,0.069244
8.222211,0.068726,0.068869
8.333322,0.068334,0.068479
8.444433,0.067927,0.068074
8.555545,0.067503,0.067652
8.666656,0.067063,0.067215
8.777767,0.066607,0.066761
8.888878,0.066135,0.066292
8.999989,0.065647,0.065807
8.999989,0.065647,0.065807
9.111100,0.059839,0.059998
9.222211,0.053842,0.053993
9.333322,0.047654,0.047794
9.444433,0.041275,0.041399
9.555545,0.034705,0.034807
9.666656,0.027943,0.028018
9.777767,0.020987,0.021031
9.888878,0.013837,0.013845
9.999989,0.006493,0.006458
9.999989,0.006493,0.006458
10.111100,0.005840,0.005809
10.222211,0.005170,0.005142
10.333322,0.004484,0.004459
10.444433,0.003780,0.003759
10.555545,0.003059,0.003042
10.666656,0.002321,0.002307
10.777767,0.001566,0.001555
10.888878,0.000794,0.000786
10.999978,0.000004,0.000000


==> srcTikz/S13_sampling/Sig13_1_2.dat <==
0.000000,0.000000,0.000000
0.111100,0.001105,0.001100
0.222211,0.002186,0.002176
0.333322,0.003242,0.003227
0.444433,0.004273,0.004254
0.555545,0.005281,0.005257
0.666656,0.006264,0.006235
0.777767,0.007223,0.007190
0.888878,0.008159,0.008120
0.999989,0.009070,0.009026
0.999989,0.009070,0.009026
1.111100,0.019469,0.019483
1.222211,0.029593,0.029659
1.333322,0.039442,0.039553
1.444433,0.049019,0.049167
1.555545,0.058323,0.058502
1.666656,0.067357,0.067559
1.777767,0.076121,0.076340
1.888878,0.084616,0.084845
1.999989,0.092844,0.093075
1.999989,0.092844,0.093075
2.111100,0.093522,0.093750
2.222211,0.094178,0.094402
2.333322,0.094811,0.095031
2.444433,0.095421,0.095638
2.555545,0.096009,0.096223
2.666656,0.096574,0.096785
2.777767,0.097117,0.097325
2.888878,0.097637,0.097843
2.999989,0.098135,0.098338
2.999989,0.098135,0.098338
3.111100,0.103733,0.104000
3.222211,0.109074,0.109390
3.333322,0.114156,0.114510
3.444433,0.118980,0.119359
3.555545,0.123548,0.123939
3.666656,0.127859,0.128250
3.777767,0.131915,0.132292
3.888878,0.135715,0.136066
3.999989,0.139260,0.139573
3.999989,0.139260,0.139573
4.111100,0.139537,0.139847
4.222211,0.139792,0.140100
4.333322,0.140026,0.140332
4.444433,0.140237,0.140542
4.555545,0.140427,0.140730
4.666656,0.140594,0.140898
4.777767,0.140741,0.141043
4.888878,0.140865,0.141168
4.999989,0.140968,0.141271
4.999989,0.140968,0.141271
5.111100,0.141982,0.142344
5.222211,0.142745,0.143151
5.333322,0.143256,0.143691
5.444433,0.143516,0.143965
5.555545,0.143524,0.143973
5.666656,0.143279,0.143714
5.777767,0.142784,0.143189
5.888878,0.142036,0.142397
5.999989,0.141037,0.141339
5.999989,0.141037,0.141339
6.111100,0.140922,0.141224
6.222211,0.140786,0.141088
6.333322,0.140629,0.140930
6.444433,0.140449,0.140752
6.555545,0.140248,0.140552
6.666656,0.140025,0.140330
6.777767,0.139781,0.140087
6.888878,0.139514,0.139823
6.999989,0.139226,0.139537
6.999989,0.139226,0.139537
7.111100,0.135695,0.136045
7.222211,0.131910,0.132286
7.333322,0.127869,0.128258
7.444433,0.123573,0.123962
7.555545,0.119020,0.119397
7.666656,0.114210,0.114562
7.777767,0.109143,0.109457
7.888878,0.103817,0.104081
7.999989,0.098233,0.098433
7.999989,0.098233,0.098433
8.111100,0.097723,0.097926
8.222211,0.097192,0.097396
8.333322,0.096637,0.096844
8.444433,0.096061,0.096271
8.555545,0.095461,0.095674
8.666656,0.094840,0.095056
8.777767,0.094195,0.094415
8.888878,0.093528,0.093752
8.999989,0.092837,0.093066
8.999989,0.092837,0.093066
9.111100,0.084624,0.084849
9.222211,0.076142,0.076358
9.333322,0.067391,0.067590
9.444433,0.058371,0.058546
9.555545,0.049079,0.049224
9.666656,0.039516,0.039623
9.777767,0.029679,0.029742
9.888878,0.019568,0.019579
9.999989,0.009182,0.009133
9.999989,0.009182,0.009133
10.111100,0.008259,0.008214
10.222211,0.007312,0.007272
10.333322,0.006340,0.006306
10.444433,0.005345,0.005316
10.555545,0.004326,0.004302
10.666656,0.003283,0.003263
10.777767,0.002215,0.002200
10.888878,0.001122,0.001112
10.999978,0.000005,0.000000


==> srcTikz/S13_sampling/Sig13_1_3.dat <==
0.000000,0.000000,0.000000
0.111100,0.000781,0.000778
0.222211,0.001546,0.001538
0.333322,0.002292,0.002282
0.444433,0.003022,0.003008
0.555545,0.003734,0.003717
0.666656,0.004430,0.004409
0.777767,0.005108,0.005084
0.888878,0.005770,0.005742
0.999989,0.006414,0.006382
0.999989,0.006414,0.006382
1.111100,0.013767,0.013777
1.222211,0.020926,0.020972
1.333322,0.027891,0.027968
1.444433,0.034662,0.034766
1.555545,0.041242,0.041367
1.666656,0.047630,0.047771
1.777767,0.053827,0.053980
1.888878,0.059834,0.059994
1.999989,0.065652,0.065814
1.999989,0.065652,0.065814
2.111100,0.066132,0.066291
2.222211,0.066595,0.066752
2.333322,0.067043,0.067197
2.444433,0.067474,0.067626
2.555545,0.067890,0.068040
2.666656,0.068290,0.068437
2.777767,0.068673,0.068819
2.888878,0.069041,0.069185
2.999989,0.069393,0.069536
2.999989,0.069393,0.069536
3.111100,0.073352,0.073539
3.222211,0.077128,0.077351
3.333322,0.080722,0.080971
3.444433,0.084133,0.084400
3.555545,0.087363,0.087638
3.666656,0.090412,0.090686
3.777767,0.093280,0.093545
3.888878,0.095967,0.096213
3.999989,0.098474,0.098693
3.999989,0.098474,0.098693
4.111100,0.098670,0.098887
4.222211,0.098850,0.099066
4.333322,0.099015,0.099229
4.444433,0.099165,0.099378
4.555545,0.099299,0.099511
4.666656,0.099417,0.099630
4.777767,0.099521,0.099733
4.888878,0.099609,0.099821
4.999989,0.099681,0.099894
4.999989,0.099681,0.099894
5.111100,0.100399,0.100653
5.222211,0.100938,0.101223
5.333322,0.101300,0.101605
5.444433,0.101483,0.101799
5.555545,0.101489,0.101804
5.666656,0.101316,0.101621
5.777767,0.100965,0.101250
5.888878,0.100437,0.100690
5.999989,0.099730,0.099942
5.999989,0.099730,0.099942
6.111100,0.099649,0.099860
6.222211,0.099553,0.099764
6.333322,0.099442,0.099653
6.444433,0.099315,0.099527
6.555545,0.099173,0.099385
6.666656,0.099015,0.099228
6.777767,0.098842,0.099057
6.888878,0.098653,0.098870
6.999989,0.098449,0.098668
6.999989,0.098449,0.098668
7.111100,0.095953,0.096199
7.222211,0.093276,0.093540
7.333322,0.090419,0.090692
7.444433,0.087381,0.087654
7.555545,0.084162,0.084426
7.666656,0.080760,0.081008
7.777767,0.077177,0.077398
7.888878,0.073411,0.073596
7.999989,0.069463,0.069603
7.999989,0.069463,0.069603
8.111100,0.069102,0.069244
8.222211,0.068726,0.068869
8.333322,0.068334,0.068479
8.444433,0.067927,0.068074
8.555545,0.067503,0.067652
8.666656,0.067063,0.067215
8.777767,0.066607,0.066761
8.888878,0.066135,0.066292
8.999989,0.065647,0.065807
8.999989,0.065647,0.065807
9.111100,0.059839,0.059998
9.222211,0.053842,0.053993
9.333322,0.047654,0.047794
9.444433,0.041275,0.041399
9.555545,0.034705,0.034807
9.666656,0.027943,0.028018
9.777767,0.020987,0.021031
9.888878,0.013837,0.013845
9.999989,0.006493,0.006458
9.999989,0.006493,0.006458
10.111100,0.005840,0.005809
10.222211,0.005170,0.005142
10.333322,0.004484,0.004459
10.444433,0.003780,0.003759
10.555545,0.003059,0.003042
10.666656,0.002321,0.002307
10.777767,0.001566,0.001555
10.888878,0.000794,0.000786
10.999978,0.000004,0.000000


==> srcTikz/S13_sampling/Sig13_1_4.dat <==
0.000000,0.000000,0.000000
0.111100,0.000000,0.000000
0.222211,0.000000,0.000000
0.333322,0.000000,0.000000
0.444433,0.000000,0.000000
0.555545,0.000000,0.000000
0.666656,0.000000,0.000000
0.777767,0.000000,0.000000
0.888878,0.000000,0.000000
0.999989,0.000000,0.000000
0.999989,0.000000,0.000000
1.111100,0.000000,0.000000
1.222211,0.000000,0.000000
1.333322,0.000000,0.000000
1.444433,0.000000,0.000000
1.555545,0.000000,0.000000
1.666656,0.000000,0.000000
1.777767,0.000000,0.000000
1.888878,0.000000,0.000000
1.999989,0.000000,0.000000
1.999989,0.000000,0.000000
2.111100,0.000000,0.000000
2.222211,0.000000,0.000000
2.333322,0.000000,0.000000
2.444433,0.000000,0.000000
2.555545,0.000000,0.000000
2.666656,0.000000,0.000000
2.777767,0.000000,0.000000
2.888878,0.000000,0.000000
2.999989,0.000000,0.000000
2.999989,0.000000,0.000000
3.111100,0.000000,0.000000
3.222211,0.000000,0.000000
3.333322,0.000000,0.000000
3.444433,0.000000,0.000000
3.555545,0.000000,0.000000
3.666656,0.000000,0.000000
3.777767,0.000000,0.000000
3.888878,0.000000,0.000000
3.999989,0.000000,0.000000
3.999989,0.000000,0.000000
4.111100,0.000000,0.000000
4.222211,0.000000,0.000000
4.333322,0.000000,0.000000
4.444433,0.000000,0.000000
4.555545,0.000000,0.000000
4.666656,0.000000,0.000000
4.777767,0.000000,0.000000
4.888878,0.000000,0.000000
4.999989,0.000000,0.000000
4.999989,0.000000,0.000000
5.111100,0.000000,0.000000
5.222211,0.000000,0.000000
5.333322,0.000000,0.000000
5.444433,0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,0.000000,0.000000
10.333322,0.000000,0.000000
10.444433,0.000000,0.000000
10.555545,0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,-0.000000,0.000000


==> srcTikz/S13_sampling/Sig13_2_0.dat <==
0.000000,0.000000,0.000000
0.111100,0.000000,0.000000
0.222211,0.000000,0.000000
0.333322,0.000000,0.000000
0.444433,0.000000,0.000000
0.555545,0.000000,0.000000
0.666656,0.000000,0.000000
0.777767,0.000000,0.000000
0.888878,0.000000,0.000000
0.999989,0.000000,0.000000
0.999989,0.000000,0.000000
1.111100,0.000000,0.000000
1.222211,0.000000,0.000000
1.333322,0.000000,0.000000
1.444433,0.000000,0.000000
1.555545,0.000000,0.000000
1.666656,0.000000,0.000000
1.777767,0.000000,0.000000
1.888878,0.000000,0.000000
1.999989,0.000000,0.000000
1.999989,0.000000,0.000000
2.111100,0.000000,0.000000
2.222211,0.000000,0.000000
2.333322,0.000000,0.000000
2.444433,0.000000,0.000000
2.555545,0.000000,0.000000
2.666656,0.000000,0.000000
2.777767,0.000000,0.000000
2.888878,0.000000,0.000000
2.999989,0.000000,0.000000
2.999989,0.000000,0.000000
3.111100,0.000000,0.000000
3.222211,0.000000,0.000000
3.333322,0.000000,0.000000
3.444433,0.000000,0.000000
3.555545,0.000000,0.000000
3.666656,0.000000,0.000000
3.777767,0.000000,0.000000
3.888878,0.000000,0.000000
3.999989,0.000000,0.000000
3.999989,0.000000,0.000000
4.111100,0.000000,0.000000
4.222211,0.000000,0.000000
4.333322,0.000000,0.000000
4.444433,0.000000,0.000000
4.555545,0.000000,0.000000
4.666656,0.000000,0.000000
4.777767,0.000000,0.000000
4.888878,0.000000,0.000000
4.999989,0.000000,0.000000
4.999989,0.000000,0.000000
5.111100,0.000000,0.000000
5.222211,0.000000,0.000000
5.333322,0.000000,0.000000
5.444433,0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,-0.000000,0.000000
10.333322,-0.000000,0.000000
10.444433,-0.000000,0.000000
10.555545,-0.000000,0.000000
10.666656,-0.000000,0.000000
10.777767,-0.000000,0.000000
10.888878,-0.000000,0.000000
10.999978,-0.000000,0.000000


==> srcTikz/S13_sampling/Sig13_2_1.dat <==
0.000000,0.000000,0.000000
0.111100,0.000000,0.000000
0.222211,0.000000,0.000000
0.333322,0.000000,0.000000
0.444433,0.000000,0.000000
0.555545,0.000000,0.000000
0.666656,0.000000,0.000000
0.777767,0.000000,0.000000
0.888878,0.000000,0.000000
0.999989,0.000000,0.000000
0.999989,0.000000,0.000000
1.111100,0.000000,0.000000
1.222211,0.000000,0.000000
1.333322,0.000000,0.000000
1.444433,0.000000,0.000000
1.555545,0.000000,0.000000
1.666656,0.000000,0.000000
1.777767,0.000000,0.000000
1.888878,0.000000,0.000000
1.999989,0.000000,0.000000
1.999989,0.000000,0.000000
2.111100,0.000000,0.000000
2.222211,0.000000,0.000000
2.333322,0.000000,0.000000
2.444433,0.000000,0.000000
2.555545,0.000000,0.000000
2.666656,0.000000,0.000000
2.777767,0.000000,0.000000
2.888878,0.000000,0.000000
2.999989,0.000000,0.000000
2.999989,0.000000,0.000000
3.111100,0.000000,0.000000
3.222211,0.000000,0.000000
3.333322,0.000000,0.000000
3.444433,0.000000,0.000000
3.555545,0.000000,0.000000
3.666656,0.000000,0.000000
3.777767,0.000000,0.000000
3.888878,0.000000,0.000000
3.999989,0.000000,0.000000
3.999989,0.000000,0.000000
4.111100,0.000000,0.000000
4.222211,0.000000,0.000000
4.333322,0.000000,0.000000
4.444433,0.000000,0.000000
4.555545,0.000000,0.000000
4.666656,0.000000,0.000000
4.777767,0.000000,0.000000
4.888878,0.000000,0.000000
4.999989,0.000000,0.000000
4.999989,0.000000,0.000000
5.111100,0.000000,0.000000
5.222211,0.000000,0.000000
5.333322,0.000000,0.000000
5.444433,0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,-0.000000,0.000000
9.999989,-0.000000,0.000000
10.111100,-0.000000,0.000000
10.222211,-0.000000,0.000000
10.333322,-0.000000,0.000000
10.444433,-0.000000,0.000000
10.555545,-0.000000,0.000000
10.666656,-0.000000,0.000000
10.777767,-0.000000,0.000000
10.888878,-0.000000,0.000000
10.999978,-0.000000,0.000000


==> srcTikz/S13_sampling/Sig13_2_2.dat <==
0.000000,0.000000,0.000000
0.111100,-0.000000,0.000000
0.222211,-0.000000,0.000000
0.333322,-0.000000,0.000000
0.444433,-0.000000,0.000000
0.555545,-0.000000,0.000000
0.666656,-0.000000,0.000000
0.777767,-0.000000,0.000000
0.888878,-0.000000,0.000000
0.999989,-0.000000,0.000000
0.999989,-0.000000,0.000000
1.111100,-0.000000,0.000000
1.222211,-0.000000,0.000000
1.333322,-0.000000,0.000000
1.444433,-0.000000,0.000000
1.555545,-0.000000,0.000000
1.666656,-0.000000,0.000000
1.777767,-0.000000,0.000000
1.888878,-0.000000,0.000000
1.999989,-0.000000,0.000000
1.999989,-0.000000,0.000000
2.111100,-0.000000,0.000000
2.222211,-0.000000,0.000000
2.333322,-0.000000,0.000000
2.444433,-0.000000,0.000000
2.555545,-0.000000,0.000000
2.666656,-0.000000,0.000000
2.777767,-0.000000,0.000000
2.888878,-0.000000,0.000000
2.999989,-0.000000,0.000000
2.999989,-0.000000,0.000000
3.111100,-0.000000,0.000000
3.222211,-0.000000,0.000000
3.333322,-0.000000,0.000000
3.444433,-0.000000,0.000000
3.555545,-0.000000,0.000000
3.666656,-0.000000,0.000000
3.777767,-0.000000,0.000000
3.888878,-0.000000,0.000000
3.999989,-0.000000,0.000000
3.999989,-0.000000,0.000000
4.111100,-0.000000,0.000000
4.222211,-0.000000,0.000000
4.333322,-0.000000,0.000000
4.444433,-0.000000,0.000000
4.555545,-0.000000,0.000000
4.666656,-0.000000,0.000000
4.777767,-0.000000,0.000000
4.888878,-0.000000,0.000000
4.999989,-0.000000,0.000000
4.999989,-0.000000,0.000000
5.111100,-0.000000,0.000000
5.222211,-0.000000,0.000000
5.333322,-0.000000,0.000000
5.444433,-0.000000,0.000000
5.555545,-0.000000,0.000000
5.666656,-0.000000,0.000000
5.777767,-0.000000,0.000000
5.888878,-0.000000,0.000000
5.999989,-0.000000,0.000000
5.999989,-0.000000,0.000000
6.111100,-0.000000,0.000000
6.222211,-0.000000,0.000000
6.333322,-0.000000,0.000000
6.444433,-0.000000,0.000000
6.555545,-0.000000,0.000000
6.666656,-0.000000,0.000000
6.777767,-0.000000,0.000000
6.888878,-0.000000,0.000000
6.999989,-0.000000,0.000000
6.999989,-0.000000,0.000000
7.111100,-0.000000,0.000000
7.222211,-0.000000,0.000000
7.333322,-0.000000,0.000000
7.444433,-0.000000,0.000000
7.555545,-0.000000,0.000000
7.666656,-0.000000,0.000000
7.777767,-0.000000,0.000000
7.888878,-0.000000,0.000000
7.999989,-0.000000,0.000000
7.999989,-0.000000,0.000000
8.111100,-0.000000,0.000000
8.222211,-0.000000,0.000000
8.333322,-0.000000,0.000000
8.444433,-0.000000,0.000000
8.555545,-0.000000,0.000000
8.666656,-0.000000,0.000000
8.777767,-0.000000,0.000000
8.888878,-0.000000,0.000000
8.999989,-0.000000,0.000000
8.999989,-0.000000,0.000000
9.111100,-0.000000,0.000000
9.222211,-0.000000,0.000000
9.333322,-0.000000,0.000000
9.444433,-0.000000,0.000000
9.555545,-0.000000,0.000000
9.666656,-0.000000,0.000000
9.777767,-0.000000,0.000000
9.888878,-0.000000,0.000000
9.999989,-0.000000,0.000000
9.999989,-0.000000,0.000000
10.111100,-0.000000,0.000000
10.222211,-0.000000,0.000000
10.333322,-0.000000,0.000000
10.444433,-0.000000,0.000000
10.555545,-0.000000,0.000000
10.666656,-0.000000,0.000000
10.777767,-0.000000,0.000000
10.888878,-0.000000,0.000000
10.999978,-0.000000,0.000000


==> srcTikz/S13_sampling/Sig13_2_3.dat <==
0.000000,0.000000,0.000000
0.111100,-0.000000,0.000000
0.222211,-0.000000,0.000000
0.333322,-0.000000,0.000000
0.444433,-0.000000,0.000000
0.555545,-0.000000,0.000000
0.666656,-0.000000,0.000000
0.777767,-0.000000,0.000000
0.888878,-0.000000,0.000000
0.999989,-0.000000,0.000000
0.999989,-0.000000,0.000000
1.111100,-0.000000,0.000000
1.222211,-0.000000,0.000000
1.333322,-0.000000,0.000000
1.444433,-0.000000,0.000000
1.555545,-0.000000,0.000000
1.666656,-0.000000,0.000000
1.777767,-0.000000,0.000000
1.888878,-0.000000,0.000000
1.999989,-0.000000,0.000000
1.999989,-0.000000,0.000000
2.111100,-0.000000,0.000000
2.222211,-0.000000,0.000000
2.333322,-0.000000,0.000000
2.444433,-0.000000,0.000000
2.555545,-0.000000,0.000000
2.666656,-0.000000,0.000000
2.777767,-0.000000,0.000000
2.888878,-0.000000,0.000000
2.999989,-0.000000,0.000000
2.999989,-0.000000,0.000000
3.111100,-0.000000,0.000000
3.222211,-0.000000,0.000000
3.333322,-0.000000,0.000000
3.444433,-0.000000,0.000000
3.555545,-0.000000,0.000000
3.666656,-0.000000,0.000000
3.777767,-0.000000,0.000000
3.888878,-0.000000,0.000000
3.999989,-0.000000,0.000000
3.999989,-0.000000,0.000000
4.111100,-0.000000,0.000000
4.222211,-0.000000,0.000000
4.333322,-0.000000,0.000000
4.444433,-0.000000,0.000000
4.555545,-0.000000,0.000000
4.666656,-0.000000,0.000000
4.777767,-0.000000,0.000000
4.888878,-0.000000,0.000000
4.999989,-0.000000,0.000000
4.999989,-0.000000,0.000000
5.111100,-0.000000,0.000000
5.222211,-0.000000,0.000000
5.333322,-0.000000,0.000000
5.444433,-0.000000,0.000000
5.555545,-0.000000,0.000000
5.666656,-0.000000,0.000000
5.777767,-0.000000,0.000000
5.888878,-0.000000,0.000000
5.999989,-0.000000,0.000000
5.999989,-0.000000,0.000000
6.111100,-0.000000,0.000000
6.222211,-0.000000,0.000000
6.333322,-0.000000,0.000000
6.444433,-0.000000,0.000000
6.555545,-0.000000,0.000000
6.666656,-0.000000,0.000000
6.777767,-0.000000,0.000000
6.888878,-0.000000,0.000000
6.999989,-0.000000,0.000000
6.999989,-0.000000,0.000000
7.111100,-0.000000,0.000000
7.222211,-0.000000,0.000000
7.333322,-0.000000,0.000000
7.444433,-0.000000,0.000000
7.555545,-0.000000,0.000000
7.666656,-0.000000,0.000000
7.777767,-0.000000,0.000000
7.888878,-0.000000,0.000000
7.999989,-0.000000,0.000000
7.999989,-0.000000,0.000000
8.111100,-0.000000,0.000000
8.222211,-0.000000,0.000000
8.333322,-0.000000,0.000000
8.444433,-0.000000,0.000000
8.555545,-0.000000,0.000000
8.666656,-0.000000,0.000000
8.777767,-0.000000,0.000000
8.888878,-0.000000,0.000000
8.999989,-0.000000,0.000000
8.999989,-0.000000,0.000000
9.111100,-0.000000,0.000000
9.222211,-0.000000,0.000000
9.333322,-0.000000,0.000000
9.444433,-0.000000,0.000000
9.555545,-0.000000,0.000000
9.666656,-0.000000,0.000000
9.777767,-0.000000,0.000000
9.888878,-0.000000,0.000000
9.999989,-0.000000,0.000000
9.999989,-0.000000,0.000000
10.111100,-0.000000,0.000000
10.222211,-0.000000,0.000000
10.333322,-0.000000,0.000000
10.444433,-0.000000,0.000000
10.555545,-0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,0.000000,0.000000


==> srcTikz/S13_sampling/Sig13_2_4.dat <==
0.000000,0.000000,0.000000
0.111100,0.000000,0.000000
0.222211,0.000000,0.000000
0.333322,0.000000,0.000000
0.444433,0.000000,0.000000
0.555545,0.000000,0.000000
0.666656,0.000000,0.000000
0.777767,0.000000,0.000000
0.888878,0.000000,0.000000
0.999989,0.000000,0.000000
0.999989,0.000000,0.000000
1.111100,0.000000,0.000000
1.222211,0.000000,0.000000
1.333322,0.000000,0.000000
1.444433,0.000000,0.000000
1.555545,0.000000,0.000000
1.666656,0.000000,0.000000
1.777767,0.000000,0.000000
1.888878,0.000000,0.000000
1.999989,0.000000,0.000000
1.999989,0.000000,0.000000
2.111100,0.000000,0.000000
2.222211,0.000000,0.000000
2.333322,0.000000,0.000000
2.444433,0.000000,0.000000
2.555545,0.000000,0.000000
2.666656,0.000000,0.000000
2.777767,0.000000,0.000000
2.888878,0.000000,0.000000
2.999989,0.000000,0.000000
2.999989,0.000000,0.000000
3.111100,0.000000,0.000000
3.222211,0.000000,0.000000
3.333322,0.000000,0.000000
3.444433,0.000000,0.000000
3.555545,0.000000,0.000000
3.666656,0.000000,0.000000
3.777767,0.000000,0.000000
3.888878,0.000000,0.000000
3.999989,0.000000,0.000000
3.999989,0.000000,0.000000
4.111100,0.000000,0.000000
4.222211,0.000000,0.000000
4.333322,0.000000,0.000000
4.444433,0.000000,0.000000
4.555545,0.000000,0.000000
4.666656,0.000000,0.000000
4.777767,0.000000,0.000000
4.888878,0.000000,0.000000
4.999989,0.000000,0.000000
4.999989,0.000000,0.000000
5.111100,0.000000,0.000000
5.222211,0.000000,0.000000
5.333322,0.000000,0.000000
5.444433,0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,0.000000,0.000000
10.333322,0.000000,0.000000
10.444433,0.000000,0.000000
10.555545,0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,0.000000,0.000000


==> srcTikz/S13_sampling/Sig13_3_0.dat <==
0.000000,0.000000,-0.000000
0.111100,-0.000000,-0.000000
0.222211,-0.000000,-0.000000
0.333322,-0.000000,-0.000000
0.444433,-0.000000,-0.000000
0.555545,-0.000000,-0.000000
0.666656,-0.000000,-0.000000
0.777767,-0.000000,-0.000000
0.888878,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
1.111100,-0.000000,-0.000000
1.222211,-0.000000,-0.000000
1.333322,-0.000000,-0.000000
1.444433,-0.000000,-0.000000
1.555545,-0.000000,-0.000000
1.666656,-0.000000,-0.000000
1.777767,-0.000000,-0.000000
1.888878,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
2.111100,-0.000000,-0.000000
2.222211,-0.000000,-0.000000
2.333322,-0.000000,-0.000000
2.444433,-0.000000,-0.000000
2.555545,-0.000000,-0.000000
2.666656,-0.000000,-0.000000
2.777767,-0.000000,-0.000000
2.888878,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
3.111100,-0.000000,-0.000000
3.222211,-0.000000,-0.000000
3.333322,-0.000000,-0.000000
3.444433,-0.000000,-0.000000
3.555545,-0.000000,-0.000000
3.666656,-0.000000,-0.000000
3.777767,-0.000000,-0.000000
3.888878,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
4.111100,-0.000000,-0.000000
4.222211,-0.000000,-0.000000
4.333322,-0.000000,-0.000000
4.444433,-0.000000,-0.000000
4.555545,-0.000000,-0.000000
4.666656,-0.000000,-0.000000
4.777767,-0.000000,-0.000000
4.888878,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
5.111100,-0.000000,-0.000000
5.222211,-0.000000,-0.000000
5.333322,-0.000000,-0.000000
5.444433,-0.000000,-0.000000
5.555545,-0.000000,-0.000000
5.666656,-0.000000,-0.000000
5.777767,-0.000000,-0.000000
5.888878,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
6.111100,-0.000000,-0.000000
6.222211,-0.000000,-0.000000
6.333322,-0.000000,-0.000000
6.444433,-0.000000,-0.000000
6.555545,-0.000000,-0.000000
6.666656,-0.000000,-0.000000
6.777767,-0.000000,-0.000000
6.888878,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
7.111100,-0.000000,-0.000000
7.222211,-0.000000,-0.000000
7.333322,-0.000000,-0.000000
7.444433,-0.000000,-0.000000
7.555545,-0.000000,-0.000000
7.666656,-0.000000,-0.000000
7.777767,-0.000000,-0.000000
7.888878,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
8.111100,-0.000000,-0.000000
8.222211,-0.000000,-0.000000
8.333322,-0.000000,-0.000000
8.444433,-0.000000,-0.000000
8.555545,-0.000000,-0.000000
8.666656,-0.000000,-0.000000
8.777767,-0.000000,-0.000000
8.888878,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
9.111100,-0.000000,-0.000000
9.222211,-0.000000,-0.000000
9.333322,-0.000000,-0.000000
9.444433,-0.000000,-0.000000
9.555545,-0.000000,-0.000000
9.666656,-0.000000,-0.000000
9.777767,-0.000000,-0.000000
9.888878,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
10.111100,-0.000000,-0.000000
10.222211,-0.000000,-0.000000
10.333322,-0.000000,-0.000000
10.444433,-0.000000,-0.000000
10.555545,-0.000000,-0.000000
10.666656,-0.000000,-0.000000
10.777767,-0.000000,-0.000000
10.888878,-0.000000,-0.000000
10.999978,0.000000,-0.000000


==> srcTikz/S13_sampling/Sig13_3_1.dat <==
0.000000,0.000000,-0.000000
0.111100,-0.000781,-0.000778
0.222211,-0.001546,-0.001538
0.333322,-0.002292,-0.002282
0.444433,-0.003022,-0.003008
0.555545,-0.003734,-0.003717
0.666656,-0.004430,-0.004409
0.777767,-0.005108,-0.005084
0.888878,-0.005770,-0.005742
0.999989,-0.006414,-0.006382
0.999989,-0.006414,-0.006382
1.111100,-0.013767,-0.013777
1.222211,-0.020926,-0.020972
1.333322,-0.027891,-0.027968
1.444433,-0.034662,-0.034766
1.555545,-0.041242,-0.041367
1.666656,-0.047630,-0.047771
1.777767,-0.053827,-0.053980
1.888878,-0.059834,-0.059994
1.999989,-0.065652,-0.065814
1.999989,-0.065652,-0.065814
2.111100,-0.066132,-0.066291
2.222211,-0.066595,-0.066752
2.333322,-0.067043,-0.067197
2.444433,-0.067474,-0.067626
2.555545,-0.067890,-0.068040
2.666656,-0.068290,-0.068437
2.777767,-0.068673,-0.068819
2.888878,-0.069041,-0.069185
2.999989,-0.069393,-0.069536
2.999989,-0.069393,-0.069536
3.111100,-0.073352,-0.073539
3.222211,-0.077128,-0.077351
3.333322,-0.080722,-0.080971
3.444433,-0.084133,-0.084400
3.555545,-0.087363,-0.087638
3.666656,-0.090412,-0.090686
3.777767,-0.093280,-0.093545
3.888878,-0.095967,-0.096213
3.999989,-0.098474,-0.098693
3.999989,-0.098474,-0.098693
4.111100,-0.098670,-0.098887
4.222211,-0.098850,-0.099066
4.333322,-0.099015,-0.099229
4.444433,-0.099165,-0.099378
4.555545,-0.099299,-0.099511
4.666656,-0.099417,-0.099630
4.777767,-0.099521,-0.099733
4.888878,-0.099609,-0.099821
4.999989,-0.099681,-0.099894
4.999989,-0.099681,-0.099894
5.111100,-0.100399,-0.100653
5.222211,-0.100938,-0.101223
5.333322,-0.101300,-0.101605
5.444433,-0.101483,-0.101799
5.555545,-0.101489,-0.101804
5.666656,-0.101316,-0.101621
5.777767,-0.100965,-0.101250
5.888878,-0.100437,-0.100690
5.999989,-0.099730,-0.099942
5.999989,-0.099730,-0.099942
6.111100,-0.099649,-0.099860
6.222211,-0.099553,-0.099764
6.333322,-0.099442,-0.099653
6.444433,-0.099315,-0.099527
6.555545,-0.099173,-0.099385
6.666656,-0.099015,-0.099228
6.777767,-0.098842,-0.099057
6.888878,-0.098653,-0.098870
6.999989,-0.098449,-0.098668
6.999989,-0.098449,-0.098668
7.111100,-0.095953,-0.096199
7.222211,-0.093276,-0.093540
7.333322,-0.090419,-0.090692
7.444433,-0.087381,-0.087654
7.555545,-0.084162,-0.084426
7.666656,-0.080760,-0.081008
7.777767,-0.077177,-0.077398
7.888878,-0.073411,-0.073596
7.999989,-0.069463,-0.069603
7.999989,-0.069463,-0.069603
8.111100,-0.069102,-0.069244
8.222211,-0.068726,-0.068869
8.333322,-0.068334,-0.068479
8.444433,-0.067927,-0.068074
8.555545,-0.067503,-0.067652
8.666656,-0.067063,-0.067215
8.777767,-0.066607,-0.066761
8.888878,-0.066135,-0.066292
8.999989,-0.065647,-0.065807
8.999989,-0.065647,-0.065807
9.111100,-0.059839,-0.059998
9.222211,-0.053842,-0.053993
9.333322,-0.047654,-0.047794
9.444433,-0.041275,-0.041399
9.555545,-0.034705,-0.034807
9.666656,-0.027943,-0.028018
9.777767,-0.020987,-0.021031
9.888878,-0.013837,-0.013845
9.999989,-0.006493,-0.006458
9.999989,-0.006493,-0.006458
10.111100,-0.005840,-0.005809
10.222211,-0.005170,-0.005142
10.333322,-0.004484,-0.004459
10.444433,-0.003780,-0.003759
10.555545,-0.003059,-0.003042
10.666656,-0.002321,-0.002307
10.777767,-0.001566,-0.001555
10.888878,-0.000794,-0.000786
10.999978,-0.000004,-0.000000


==> srcTikz/S13_sampling/Sig13_3_2.dat <==
0.000000,0.000000,-0.000000
0.111100,-0.001105,-0.001100
0.222211,-0.002186,-0.002176
0.333322,-0.003242,-0.003227
0.444433,-0.004273,-0.004254
0.555545,-0.005281,-0.005257
0.666656,-0.006264,-0.006235
0.777767,-0.007223,-0.007190
0.888878,-0.008159,-0.008120
0.999989,-0.009070,-0.009026
0.999989,-0.009070,-0.009026
1.111100,-0.019469,-0.019483
1.222211,-0.029593,-0.029659
1.333322,-0.039442,-0.039553
1.444433,-0.049019,-0.049167
1.555545,-0.058323,-0.058502
1.666656,-0.067357,-0.067559
1.777767,-0.076121,-0.076340
1.888878,-0.084616,-0.084845
1.999989,-0.092844,-0.093075
1.999989,-0.092844,-0.093075
2.111100,-0.093522,-0.093750
2.222211,-0.094178,-0.094402
2.333322,-0.094811,-0.095031
2.444433,-0.095421,-0.095638
2.555545,-0.096009,-0.096223
2.666656,-0.096574,-0.096785
2.777767,-0.097117,-0.097325
2.888878,-0.097637,-0.097843
2.999989,-0.098135,-0.098338
2.999989,-0.098135,-0.098338
3.111100,-0.103733,-0.104000
3.222211,-0.109074,-0.109390
3.333322,-0.114156,-0.114510
3.444433,-0.118980,-0.119359
3.555545,-0.123548,-0.123939
3.666656,-0.127859,-0.128250
3.777767,-0.131915,-0.132292
3.888878,-0.135715,-0.136066
3.999989,-0.139260,-0.139573
3.999989,-0.139260,-0.139573
4.111100,-0.139537,-0.139847
4.222211,-0.139792,-0.140100
4.333322,-0.140026,-0.140332
4.444433,-0.140237,-0.140542
4.555545,-0.140427,-0.140730
4.666656,-0.140594,-0.140898
4.777767,-0.140741,-0.141043
4.888878,-0.140865,-0.141168
4.999989,-0.140968,-0.141271
4.999989,-0.140968,-0.141271
5.111100,-0.141982,-0.142344
5.222211,-0.142745,-0.143151
5.333322,-0.143256,-0.143691
5.444433,-0.143516,-0.143965
5.555545,-0.143524,-0.143973
5.666656,-0.143279,-0.143714
5.777767,-0.142784,-0.143189
5.888878,-0.142036,-0.142397
5.999989,-0.141037,-0.141339
5.999989,-0.141037,-0.141339
6.111100,-0.140922,-0.141224
6.222211,-0.140786,-0.141088
6.333322,-0.140629,-0.140930
6.444433,-0.140449,-0.140752
6.555545,-0.140248,-0.140552
6.666656,-0.140025,-0.140330
6.777767,-0.139781,-0.140087
6.888878,-0.139514,-0.139823
6.999989,-0.139226,-0.139537
6.999989,-0.139226,-0.139537
7.111100,-0.135695,-0.136045
7.222211,-0.131910,-0.132286
7.333322,-0.127869,-0.128258
7.444433,-0.123573,-0.123962
7.555545,-0.119020,-0.119397
7.666656,-0.114210,-0.114562
7.777767,-0.109143,-0.109457
7.888878,-0.103817,-0.104081
7.999989,-0.098233,-0.098433
7.999989,-0.098233,-0.098433
8.111100,-0.097723,-0.097926
8.222211,-0.097192,-0.097396
8.333322,-0.096637,-0.096844
8.444433,-0.096061,-0.096271
8.555545,-0.095461,-0.095674
8.666656,-0.094840,-0.095056
8.777767,-0.094195,-0.094415
8.888878,-0.093528,-0.093752
8.999989,-0.092837,-0.093066
8.999989,-0.092837,-0.093066
9.111100,-0.084624,-0.084849
9.222211,-0.076142,-0.076358
9.333322,-0.067391,-0.067590
9.444433,-0.058371,-0.058546
9.555545,-0.049079,-0.049224
9.666656,-0.039516,-0.039623
9.777767,-0.029679,-0.029742
9.888878,-0.019568,-0.019579
9.999989,-0.009182,-0.009133
9.999989,-0.009182,-0.009133
10.111100,-0.008259,-0.008214
10.222211,-0.007312,-0.007272
10.333322,-0.006340,-0.006306
10.444433,-0.005345,-0.005316
10.555545,-0.004326,-0.004302
10.666656,-0.003283,-0.003263
10.777767,-0.002215,-0.002200
10.888878,-0.001122,-0.001112
10.999978,-0.000005,-0.000000


==> srcTikz/S13_sampling/Sig13_3_3.dat <==
0.000000,0.000000,-0.000000
0.111100,-0.000781,-0.000778
0.222211,-0.001546,-0.001538
0.333322,-0.002292,-0.002282
0.444433,-0.003022,-0.003008
0.555545,-0.003734,-0.003717
0.666656,-0.004430,-0.004409
0.777767,-0.005108,-0.005084
0.888878,-0.005770,-0.005742
0.999989,-0.006414,-0.006382
0.999989,-0.006414,-0.006382
1.111100,-0.013767,-0.013777
1.222211,-0.020926,-0.020972
1.333322,-0.027891,-0.027968
1.444433,-0.034662,-0.034766
1.555545,-0.041242,-0.041367
1.666656,-0.047630,-0.047771
1.777767,-0.053827,-0.053980
1.888878,-0.059834,-0.059994
1.999989,-0.065652,-0.065814
1.999989,-0.065652,-0.065814
2.111100,-0.066132,-0.066291
2.222211,-0.066595,-0.066752
2.333322,-0.067043,-0.067197
2.444433,-0.067474,-0.067626
2.555545,-0.067890,-0.068040
2.666656,-0.068290,-0.068437
2.777767,-0.068673,-0.068819
2.888878,-0.069041,-0.069185
2.999989,-0.069393,-0.069536
2.999989,-0.069393,-0.069536
3.111100,-0.073352,-0.073539
3.222211,-0.077128,-0.077351
3.333322,-0.080722,-0.080971
3.444433,-0.084133,-0.084400
3.555545,-0.087363,-0.087638
3.666656,-0.090412,-0.090686
3.777767,-0.093280,-0.093545
3.888878,-0.095967,-0.096213
3.999989,-0.098474,-0.098693
3.999989,-0.098474,-0.098693
4.111100,-0.098670,-0.098887
4.222211,-0.098850,-0.099066
4.333322,-0.099015,-0.099229
4.444433,-0.099165,-0.099378
4.555545,-0.099299,-0.099511
4.666656,-0.099417,-0.099630
4.777767,-0.099521,-0.099733
4.888878,-0.099609,-0.099821
4.999989,-0.099681,-0.099894
4.999989,-0.099681,-0.099894
5.111100,-0.100399,-0.100653
5.222211,-0.100938,-0.101223
5.333322,-0.101300,-0.101605
5.444433,-0.101483,-0.101799
5.555545,-0.101489,-0.101804
5.666656,-0.101316,-0.101621
5.777767,-0.100965,-0.101250
5.888878,-0.100437,-0.100690
5.999989,-0.099730,-0.099942
5.999989,-0.099730,-0.099942
6.111100,-0.099649,-0.099860
6.222211,-0.099553,-0.099764
6.333322,-0.099442,-0.099653
6.444433,-0.099315,-0.099527
6.555545,-0.099173,-0.099385
6.666656,-0.099015,-0.099228
6.777767,-0.098842,-0.099057
6.888878,-0.098653,-0.098870
6.999989,-0.098449,-0.098668
6.999989,-0.098449,-0.098668
7.111100,-0.095953,-0.096199
7.222211,-0.093276,-0.093540
7.333322,-0.090419,-0.090692
7.444433,-0.087381,-0.087654
7.555545,-0.084162,-0.084426
7.666656,-0.080760,-0.081008
7.777767,-0.077177,-0.077398
7.888878,-0.073411,-0.073596
7.999989,-0.069463,-0.069603
7.999989,-0.069463,-0.069603
8.111100,-0.069102,-0.069244
8.222211,-0.068726,-0.068869
8.333322,-0.068334,-0.068479
8.444433,-0.067927,-0.068074
8.555545,-0.067503,-0.067652
8.666656,-0.067063,-0.067215
8.777767,-0.066607,-0.066761
8.888878,-0.066135,-0.066292
8.999989,-0.065647,-0.065807
8.999989,-0.065647,-0.065807
9.111100,-0.059839,-0.059998
9.222211,-0.053842,-0.053993
9.333322,-0.047654,-0.047794
9.444433,-0.041275,-0.041399
9.555545,-0.034705,-0.034807
9.666656,-0.027943,-0.028018
9.777767,-0.020987,-0.021031
9.888878,-0.013837,-0.013845
9.999989,-0.006493,-0.006458
9.999989,-0.006493,-0.006458
10.111100,-0.005840,-0.005809
10.222211,-0.005170,-0.005142
10.333322,-0.004484,-0.004459
10.444433,-0.003780,-0.003759
10.555545,-0.003059,-0.003042
10.666656,-0.002321,-0.002307
10.777767,-0.001566,-0.001555
10.888878,-0.000794,-0.000786
10.999978,-0.000004,-0.000000


==> srcTikz/S13_sampling/Sig13_3_4.dat <==
0.000000,0.000000,-0.000000
0.111100,-0.000000,-0.000000
0.222211,-0.000000,-0.000000
0.333322,-0.000000,-0.000000
0.444433,-0.000000,-0.000000
0.555545,-0.000000,-0.000000
0.666656,-0.000000,-0.000000
0.777767,-0.000000,-0.000000
0.888878,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
1.111100,-0.000000,-0.000000
1.222211,-0.000000,-0.000000
1.333322,-0.000000,-0.000000
1.444433,-0.000000,-0.000000
1.555545,-0.000000,-0.000000
1.666656,-0.000000,-0.000000
1.777767,-0.000000,-0.000000
1.888878,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
2.111100,-0.000000,-0.000000
2.222211,-0.000000,-0.000000
2.333322,-0.000000,-0.000000
2.444433,-0.000000,-0.000000
2.555545,-0.000000,-0.000000
2.666656,-0.000000,-0.000000
2.777767,-0.000000,-0.000000
2.888878,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
3.111100,-0.000000,-0.000000
3.222211,-0.000000,-0.000000
3.333322,-0.000000,-0.000000
3.444433,-0.000000,-0.000000
3.555545,-0.000000,-0.000000
3.666656,-0.000000,-0.000000
3.777767,-0.000000,-0.000000
3.888878,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
4.111100,-0.000000,-0.000000
4.222211,-0.000000,-0.000000
4.333322,-0.000000,-0.000000
4.444433,-0.000000,-0.000000
4.555545,-0.000000,-0.000000
4.666656,-0.000000,-0.000000
4.777767,-0.000000,-0.000000
4.888878,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
5.111100,-0.000000,-0.000000
5.222211,-0.000000,-0.000000
5.333322,-0.000000,-0.000000
5.444433,-0.000000,-0.000000
5.555545,-0.000000,-0.000000
5.666656,-0.000000,-0.000000
5.777767,-0.000000,-0.000000
5.888878,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
6.111100,-0.000000,-0.000000
6.222211,-0.000000,-0.000000
6.333322,-0.000000,-0.000000
6.444433,-0.000000,-0.000000
6.555545,-0.000000,-0.000000
6.666656,-0.000000,-0.000000
6.777767,-0.000000,-0.000000
6.888878,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
7.111100,-0.000000,-0.000000
7.222211,-0.000000,-0.000000
7.333322,-0.000000,-0.000000
7.444433,-0.000000,-0.000000
7.555545,-0.000000,-0.000000
7.666656,-0.000000,-0.000000
7.777767,-0.000000,-0.000000
7.888878,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
8.111100,-0.000000,-0.000000
8.222211,-0.000000,-0.000000
8.333322,-0.000000,-0.000000
8.444433,-0.000000,-0.000000
8.555545,-0.000000,-0.000000
8.666656,-0.000000,-0.000000
8.777767,-0.000000,-0.000000
8.888878,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
9.111100,-0.000000,-0.000000
9.222211,-0.000000,-0.000000
9.333322,-0.000000,-0.000000
9.444433,-0.000000,-0.000000
9.555545,-0.000000,-0.000000
9.666656,-0.000000,-0.000000
9.777767,-0.000000,-0.000000
9.888878,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
10.111100,-0.000000,-0.000000
10.222211,-0.000000,-0.000000
10.333322,-0.000000,-0.000000
10.444433,-0.000000,-0.000000
10.555545,-0.000000,-0.000000
10.666656,-0.000000,-0.000000
10.777767,-0.000000,-0.000000
10.888878,-0.000000,-0.000000
10.999978,0.000000,-0.000000


==> srcTikz/S13_sampling/Sig13_4_0.dat <==
0.000000,0.000000,-0.000000
0.111100,-0.000000,-0.000000
0.222211,-0.000000,-0.000000
0.333322,-0.000000,-0.000000
0.444433,-0.000000,-0.000000
0.555545,-0.000000,-0.000000
0.666656,-0.000000,-0.000000
0.777767,-0.000000,-0.000000
0.888878,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
1.111100,-0.000000,-0.000000
1.222211,-0.000000,-0.000000
1.333322,-0.000000,-0.000000
1.444433,-0.000000,-0.000000
1.555545,-0.000000,-0.000000
1.666656,-0.000000,-0.000000
1.777767,-0.000000,-0.000000
1.888878,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
2.111100,-0.000000,-0.000000
2.222211,-0.000000,-0.000000
2.333322,-0.000000,-0.000000
2.444433,-0.000000,-0.000000
2.555545,-0.000000,-0.000000
2.666656,-0.000000,-0.000000
2.777767,-0.000000,-0.000000
2.888878,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
3.111100,-0.000000,-0.000000
3.222211,-0.000000,-0.000000
3.333322,-0.000000,-0.000000
3.444433,-0.000000,-0.000000
3.555545,-0.000000,-0.000000
3.666656,-0.000000,-0.000000
3.777767,-0.000000,-0.000000
3.888878,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
4.111100,-0.000000,-0.000000
4.222211,-0.000000,-0.000000
4.333322,-0.000000,-0.000000
4.444433,-0.000000,-0.000000
4.555545,-0.000000,-0.000000
4.666656,-0.000000,-0.000000
4.777767,-0.000000,-0.000000
4.888878,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
5.111100,-0.000000,-0.000000
5.222211,-0.000000,-0.000000
5.333322,-0.000000,-0.000000
5.444433,-0.000000,-0.000000
5.555545,-0.000000,-0.000000
5.666656,-0.000000,-0.000000
5.777767,-0.000000,-0.000000
5.888878,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
6.111100,-0.000000,-0.000000
6.222211,-0.000000,-0.000000
6.333322,-0.000000,-0.000000
6.444433,-0.000000,-0.000000
6.555545,-0.000000,-0.000000
6.666656,-0.000000,-0.000000
6.777767,-0.000000,-0.000000
6.888878,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
7.111100,-0.000000,-0.000000
7.222211,-0.000000,-0.000000
7.333322,-0.000000,-0.000000
7.444433,-0.000000,-0.000000
7.555545,-0.000000,-0.000000
7.666656,-0.000000,-0.000000
7.777767,-0.000000,-0.000000
7.888878,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
8.111100,-0.000000,-0.000000
8.222211,-0.000000,-0.000000
8.333322,-0.000000,-0.000000
8.444433,-0.000000,-0.000000
8.555545,-0.000000,-0.000000
8.666656,-0.000000,-0.000000
8.777767,-0.000000,-0.000000
8.888878,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
9.111100,-0.000000,-0.000000
9.222211,-0.000000,-0.000000
9.333322,-0.000000,-0.000000
9.444433,-0.000000,-0.000000
9.555545,-0.000000,-0.000000
9.666656,-0.000000,-0.000000
9.777767,-0.000000,-0.000000
9.888878,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
10.111100,-0.000000,-0.000000
10.222211,-0.000000,-0.000000
10.333322,-0.000000,-0.000000
10.444433,-0.000000,-0.000000
10.555545,-0.000000,-0.000000
10.666656,-0.000000,-0.000000
10.777767,-0.000000,-0.000000
10.888878,-0.000000,-0.000000
10.999978,0.000000,-0.000000


==> srcTikz/S13_sampling/Sig13_4_1.dat <==
0.000000,0.000000,-0.000000
0.111100,-0.001105,-0.001100
0.222211,-0.002186,-0.002176
0.333322,-0.003243,-0.003227
0.444433,-0.004275,-0.004254
0.555545,-0.005283,-0.005257
0.666656,-0.006266,-0.006235
0.777767,-0.007226,-0.007190
0.888878,-0.008162,-0.008120
0.999989,-0.009073,-0.009026
0.999989,-0.009073,-0.009026
1.111100,-0.019478,-0.019483
1.222211,-0.029608,-0.029659
1.333322,-0.039463,-0.039553
1.444433,-0.049044,-0.049167
1.555545,-0.058354,-0.058502
1.666656,-0.067392,-0.067559
1.777767,-0.076161,-0.076340
1.888878,-0.084661,-0.084845
1.999989,-0.092893,-0.093075
1.999989,-0.092893,-0.093075
2.111100,-0.093571,-0.093750
2.222211,-0.094227,-0.094402
2.333322,-0.094860,-0.095031
2.444433,-0.095471,-0.095638
2.555545,-0.096059,-0.096223
2.666656,-0.096624,-0.096785
2.777767,-0.097167,-0.097325
2.888878,-0.097687,-0.097843
2.999989,-0.098185,-0.098338
2.999989,-0.098185,-0.098338
3.111100,-0.103786,-0.104000
3.222211,-0.109129,-0.109390
3.333322,-0.114213,-0.114510
3.444433,-0.119040,-0.119359
3.555545,-0.123610,-0.123939
3.666656,-0.127923,-0.128250
3.777767,-0.131981,-0.132292
3.888878,-0.135783,-0.136066
3.999989,-0.139330,-0.139573
3.999989,-0.139330,-0.139573
4.111100,-0.139607,-0.139847
4.222211,-0.139862,-0.140100
4.333322,-0.140095,-0.140332
4.444433,-0.140307,-0.140542
4.555545,-0.140496,-0.140730
4.666656,-0.140664,-0.140898
4.777767,-0.140810,-0.141043
4.888878,-0.140935,-0.141168
4.999989,-0.141037,-0.141271
4.999989,-0.141037,-0.141271
5.111100,-0.142053,-0.142344
5.222211,-0.142816,-0.143151
5.333322,-0.143327,-0.143691
5.444433,-0.143587,-0.143965
5.555545,-0.143594,-0.143973
5.666656,-0.143350,-0.143714
5.777767,-0.142854,-0.143189
5.888878,-0.142106,-0.142397
5.999989,-0.141106,-0.141339
5.999989,-0.141106,-0.141339
6.111100,-0.140992,-0.141224
6.222211,-0.140856,-0.141088
6.333322,-0.140699,-0.140930
6.444433,-0.140519,-0.140752
6.555545,-0.140318,-0.140552
6.666656,-0.140095,-0.140330
6.777767,-0.139850,-0.140087
6.888878,-0.139584,-0.139823
6.999989,-0.139295,-0.139537
6.999989,-0.139295,-0.139537
7.111100,-0.135763,-0.136045
7.222211,-0.131976,-0.132286
7.333322,-0.127934,-0.128258
7.444433,-0.123635,-0.123962
7.555545,-0.119080,-0.119397
7.666656,-0.114268,-0.114562
7.777767,-0.109198,-0.109457
7.888878,-0.103870,-0.104081
7.999989,-0.098283,-0.098433
7.999989,-0.098283,-0.098433
8.111100,-0.097774,-0.097926
8.222211,-0.097242,-0.097396
8.333322,-0.096687,-0.096844
8.444433,-0.096111,-0.096271
8.555545,-0.095511,-0.095674
8.666656,-0.094889,-0.095056
8.777767,-0.094244,-0.094415
8.888878,-0.093577,-0.093752
8.999989,-0.092886,-0.093066
8.999989,-0.092886,-0.093066
9.111100,-0.084668,-0.084849
9.222211,-0.076182,-0.076358
9.333322,-0.067427,-0.067590
9.444433,-0.058401,-0.058546
9.555545,-0.049105,-0.049224
9.666656,-0.039536,-0.039623
9.777767,-0.029694,-0.029742
9.888878,-0.019578,-0.019579
9.999989,-0.009185,-0.009133
9.999989,-0.009185,-0.009133
10.111100,-0.008262,-0.008214
10.222211,-0.007314,-0.007272
10.333322,-0.006343,-0.006306
10.444433,-0.005348,-0.005316
10.555545,-0.004328,-0.004302
10.666656,-0.003284,-0.003263
10.777767,-0.002216,-0.002200
10.888878,-0.001123,-0.001112
10.999978,-0.000006,-0.000000


==> srcTikz/S13_sampling/Sig13_4_2.dat <==
0.000000,0.000000,-0.000000
0.111100,-0.001563,-0.001556
0.222211,-0.003092,-0.003077
0.333322,-0.004586,-0.004564
0.444433,-0.006045,-0.006016
0.555545,-0.007470,-0.007434
0.666656,-0.008861,-0.008818
0.777767,-0.010218,-0.010168
0.888878,-0.011541,-0.011483
0.999989,-0.012831,-0.012765
0.999989,-0.012831,-0.012765
1.111100,-0.027545,-0.027554
1.222211,-0.041870,-0.041944
1.333322,-0.055807,-0.055936
1.444433,-0.069357,-0.069533
1.555545,-0.082523,-0.082734
1.666656,-0.095305,-0.095543
1.777767,-0.107706,-0.107960
1.888878,-0.119726,-0.119988
1.999989,-0.131367,-0.131628
1.999989,-0.131367,-0.131628
2.111100,-0.132327,-0.132583
2.222211,-0.133255,-0.133504
2.333322,-0.134150,-0.134394
2.444433,-0.135013,-0.135253
2.555545,-0.135844,-0.136079
2.666656,-0.136644,-0.136875
2.777767,-0.137411,-0.137638
2.888878,-0.138147,-0.138371
2.999989,-0.138851,-0.139072
2.999989,-0.138851,-0.139072
3.111100,-0.146773,-0.147078
3.222211,-0.154328,-0.154701
3.333322,-0.161519,-0.161941
3.444433,-0.168345,-0.168799
3.555545,-0.174807,-0.175276
3.666656,-0.180907,-0.181372
3.777767,-0.186645,-0.187089
3.888878,-0.192022,-0.192427
3.999989,-0.197038,-0.197386
3.999989,-0.197038,-0.197386
4.111100,-0.197430,-0.197774
4.222211,-0.197791,-0.198132
4.333322,-0.198120,-0.198459
4.444433,-0.198419,-0.198756
4.555545,-0.198688,-0.199023
4.666656,-0.198925,-0.199259
4.777767,-0.199132,-0.199466
4.888878,-0.199308,-0.199642
4.999989,-0.199453,-0.199788
4.999989,-0.199453,-0.199788
5.111100,-0.200889,-0.201305
5.222211,-0.201968,-0.202446
5.333322,-0.202691,-0.203210
5.444433,-0.203058,-0.203598
5.555545,-0.203069,-0.203608
5.666656,-0.202724,-0.203242
5.777767,-0.202022,-0.202499
5.888878,-0.200965,-0.201380
5.999989,-0.199551,-0.199883
5.999989,-0.199551,-0.199883
6.111100,-0.199389,-0.199721
6.222211,-0.199197,-0.199528
6.333322,-0.198974,-0.199306
6.444433,-0.198720,-0.199053
6.555545,-0.198436,-0.198770
6.666656,-0.198120,-0.198457
6.777767,-0.197774,-0.198113
6.888878,-0.197397,-0.197739
6.999989,-0.196989,-0.197335
6.999989,-0.196989,-0.197335
7.111100,-0.191994,-0.192397
7.222211,-0.186639,-0.187080
7.333322,-0.180922,-0.181385
7.444433,-0.174843,-0.175309
7.555545,-0.168401,-0.168853
7.666656,-0.161596,-0.162015
7.777767,-0.154426,-0.154796
7.888878,-0.146891,-0.147193
7.999989,-0.138990,-0.139206
7.999989,-0.138990,-0.139206
8.111100,-0.138270,-0.138488
8.222211,-0.137518,-0.137739
8.333322,-0.136734,-0.136959
8.444433,-0.135918,-0.136147
8.555545,-0.135070,-0.135304
8.666656,-0.134191,-0.134429
8.777767,-0.133279,-0.133523
8.888878,-0.132335,-0.132585
8.999989,-0.131359,-0.131615
8.999989,-0.131359,-0.131615
9.111100,-0.119736,-0.119995
9.222211,-0.107735,-0.107986
9.333322,-0.095354,-0.095587
9.444433,-0.082590,-0.082797
9.555545,-0.069443,-0.069614
9.666656,-0.055911,-0.056036
9.777767,-0.041993,-0.042062
9.888878,-0.027686,-0.027689
9.999989,-0.012989,-0.012917
9.999989,-0.012989,-0.012917
10.111100,-0.011683,-0.011617
10.222211,-0.010343,-0.010285
10.333322,-0.008970,-0.008919
10.444433,-0.007562,-0.007518
10.555545,-0.006120,-0.006083
10.666656,-0.004644,-0.004614
10.777767,-0.003133,-0.003111
10.888878,-0.001588,-0.001573
10.999978,-0.000008,-0.000000


==> srcTikz/S13_sampling/Sig13_4_3.dat <==
0.000000,0.000000,-0.000000
0.111100,-0.001105,-0.001100
0.222211,-0.002186,-0.002176
0.333322,-0.003243,-0.003227
0.444433,-0.004275,-0.004254
0.555545,-0.005283,-0.005257
0.666656,-0.006266,-0.006235
0.777767,-0.007226,-0.007190
0.888878,-0.008162,-0.008120
0.999989,-0.009073,-0.009026
0.999989,-0.009073,-0.009026
1.111100,-0.019478,-0.019483
1.222211,-0.029608,-0.029659
1.333322,-0.039463,-0.039553
1.444433,-0.049044,-0.049167
1.555545,-0.058354,-0.058502
1.666656,-0.067392,-0.067559
1.777767,-0.076161,-0.076340
1.888878,-0.084661,-0.084845
1.999989,-0.092893,-0.093075
1.999989,-0.092893,-0.093075
2.111100,-0.093571,-0.093750
2.222211,-0.094227,-0.094402
2.333322,-0.094860,-0.095031
2.444433,-0.095471,-0.095638
2.555545,-0.096059,-0.096223
2.666656,-0.096624,-0.096785
2.777767,-0.097167,-0.097325
2.888878,-0.097687,-0.097843
2.999989,-0.098185,-0.098338
2.999989,-0.098185,-0.098338
3.111100,-0.103786,-0.104000
3.222211,-0.109129,-0.109390
3.333322,-0.114213,-0.114510
3.444433,-0.119040,-0.119359
3.555545,-0.123610,-0.123939
3.666656,-0.127923,-0.128250
3.777767,-0.131981,-0.132292
3.888878,-0.135783,-0.136066
3.999989,-0.139330,-0.139573
3.999989,-0.139330,-0.139573
4.111100,-0.139607,-0.139847
4.222211,-0.139862,-0.140100
4.333322,-0.140095,-0.140332
4.444433,-0.140307,-0.140542
4.555545,-0.140496,-0.140730
4.666656,-0.140664,-0.140898
4.777767,-0.140810,-0.141043
4.888878,-0.140935,-0.141168
4.999989,-0.141037,-0.141271
4.999989,-0.141037,-0.141271
5.111100,-0.142053,-0.142344
5.222211,-0.142816,-0.143151
5.333322,-0.143327,-0.143691
5.444433,-0.143587,-0.143965
5.555545,-0.143594,-0.143973
5.666656,-0.143350,-0.143714
5.777767,-0.142854,-0.143189
5.888878,-0.142106,-0.142397
5.999989,-0.141106,-0.141339
5.999989,-0.141106,-0.141339
6.111100,-0.140992,-0.141224
6.222211,-0.140856,-0.141088
6.333322,-0.140699,-0.140930
6.444433,-0.140519,-0.140752
6.555545,-0.140318,-0.140552
6.666656,-0.140095,-0.140330
6.777767,-0.139850,-0.140087
6.888878,-0.139584,-0.139823
6.999989,-0.139295,-0.139537
6.999989,-0.139295,-0.139537
7.111100,-0.135763,-0.136045
7.222211,-0.131976,-0.132286
7.333322,-0.127934,-0.128258
7.444433,-0.123635,-0.123962
7.555545,-0.119080,-0.119397
7.666656,-0.114268,-0.114562
7.777767,-0.109198,-0.109457
7.888878,-0.103870,-0.104081
7.999989,-0.098283,-0.098433
7.999989,-0.098283,-0.098433
8.111100,-0.097774,-0.097926
8.222211,-0.097242,-0.097396
8.333322,-0.096687,-0.096844
8.444433,-0.096111,-0.096271
8.555545,-0.095511,-0.095674
8.666656,-0.094889,-0.095056
8.777767,-0.094244,-0.094415
8.888878,-0.093577,-0.093752
8.999989,-0.092886,-0.093066
8.999989,-0.092886,-0.093066
9.111100,-0.084668,-0.084849
9.222211,-0.076182,-0.076358
9.333322,-0.067427,-0.067590
9.444433,-0.058401,-0.058546
9.555545,-0.049105,-0.049224
9.666656,-0.039536,-0.039623
9.777767,-0.029694,-0.029742
9.888878,-0.019578,-0.019579
9.999989,-0.009185,-0.009133
9.999989,-0.009185,-0.009133
10.111100,-0.008262,-0.008214
10.222211,-0.007314,-0.007272
10.333322,-0.006343,-0.006306
10.444433,-0.005348,-0.005316
10.555545,-0.004328,-0.004302
10.666656,-0.003284,-0.003263
10.777767,-0.002216,-0.002200
10.888878,-0.001123,-0.001112
10.999978,-0.000006,-0.000000


==> srcTikz/S13_sampling/Sig13_4_4.dat <==
0.000000,0.000000,-0.000000
0.111100,-0.000000,-0.000000
0.222211,-0.000000,-0.000000
0.333322,-0.000000,-0.000000
0.444433,-0.000000,-0.000000
0.555545,-0.000000,-0.000000
0.666656,-0.000000,-0.000000
0.777767,-0.000000,-0.000000
0.888878,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
1.111100,-0.000000,-0.000000
1.222211,-0.000000,-0.000000
1.333322,-0.000000,-0.000000
1.444433,-0.000000,-0.000000
1.555545,-0.000000,-0.000000
1.666656,-0.000000,-0.000000
1.777767,-0.000000,-0.000000
1.888878,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
2.111100,-0.000000,-0.000000
2.222211,-0.000000,-0.000000
2.333322,-0.000000,-0.000000
2.444433,-0.000000,-0.000000
2.555545,-0.000000,-0.000000
2.666656,-0.000000,-0.000000
2.777767,-0.000000,-0.000000
2.888878,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
3.111100,-0.000000,-0.000000
3.222211,-0.000000,-0.000000
3.333322,-0.000000,-0.000000
3.444433,-0.000000,-0.000000
3.555545,-0.000000,-0.000000
3.666656,-0.000000,-0.000000
3.777767,-0.000000,-0.000000
3.888878,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
4.111100,-0.000000,-0.000000
4.222211,-0.000000,-0.000000
4.333322,-0.000000,-0.000000
4.444433,-0.000000,-0.000000
4.555545,-0.000000,-0.000000
4.666656,-0.000000,-0.000000
4.777767,-0.000000,-0.000000
4.888878,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
5.111100,-0.000000,-0.000000
5.222211,-0.000000,-0.000000
5.333322,-0.000000,-0.000000
5.444433,-0.000000,-0.000000
5.555545,-0.000000,-0.000000
5.666656,-0.000000,-0.000000
5.777767,-0.000000,-0.000000
5.888878,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
6.111100,-0.000000,-0.000000
6.222211,-0.000000,-0.000000
6.333322,-0.000000,-0.000000
6.444433,-0.000000,-0.000000
6.555545,-0.000000,-0.000000
6.666656,-0.000000,-0.000000
6.777767,-0.000000,-0.000000
6.888878,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
7.111100,-0.000000,-0.000000
7.222211,-0.000000,-0.000000
7.333322,-0.000000,-0.000000
7.444433,-0.000000,-0.000000
7.555545,-0.000000,-0.000000
7.666656,-0.000000,-0.000000
7.777767,-0.000000,-0.000000
7.888878,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
8.111100,-0.000000,-0.000000
8.222211,-0.000000,-0.000000
8.333322,-0.000000,-0.000000
8.444433,-0.000000,-0.000000
8.555545,-0.000000,-0.000000
8.666656,-0.000000,-0.000000
8.777767,-0.000000,-0.000000
8.888878,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
9.111100,-0.000000,-0.000000
9.222211,-0.000000,-0.000000
9.333322,-0.000000,-0.000000
9.444433,-0.000000,-0.000000
9.555545,-0.000000,-0.000000
9.666656,-0.000000,-0.000000
9.777767,-0.000000,-0.000000
9.888878,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
10.111100,-0.000000,-0.000000
10.222211,-0.000000,-0.000000
10.333322,-0.000000,-0.000000
10.444433,-0.000000,-0.000000
10.555545,-0.000000,-0.000000
10.666656,-0.000000,-0.000000
10.777767,-0.000000,-0.000000
10.888878,-0.000000,-0.000000
10.999978,0.000000,-0.000000


==> srcTikz/S22_lay11/Sig22_1_1.dat <==
0.000000,-0.296013,-0.270654
0.333322,-0.276438,-0.252419
0.666656,-0.257170,-0.234477
0.999989,-0.238191,-0.216813
0.999989,-0.011803,-0.010828
1.333322,-0.010871,-0.010001
1.666656,-0.009949,-0.009177
1.999989,-0.009037,-0.008356
1.999989,-0.182783,-0.168293
2.333322,-0.164758,-0.150913
2.666656,-0.146921,-0.133707
2.999989,-0.129253,-0.116662
2.999989,-0.006354,-0.005795
3.333322,-0.005473,-0.005024
3.666656,-0.004598,-0.004255
3.999989,-0.003728,-0.003487
3.999989,-0.077064,-0.072217
4.333322,-0.059873,-0.055308
4.666656,-0.042751,-0.038462
4.999989,-0.025678,-0.021667
4.999989,-0.001138,-0.000985
5.333322,-0.000278,-0.000233
5.666656,0.000581,0.000518
5.999989,0.001441,0.001270
5.999989,0.025442,0.021442
6.333322,0.042516,0.038244
6.666656,0.059640,0.055092
6.999989,0.076835,0.071998
6.999989,0.004032,0.003772
7.333322,0.004902,0.004541
7.666656,0.005777,0.005310
7.999989,0.006658,0.006081
7.999989,0.129036,0.116456
8.333322,0.146709,0.133512
8.666656,0.164552,0.150723
8.999989,0.182585,0.168106
8.999989,0.009342,0.008643
9.333322,0.010254,0.009465
9.666656,0.011176,0.010289
9.999989,0.012109,0.011116
9.999989,0.238018,0.216651
10.333322,0.257007,0.234331
10.666656,0.276285,0.252283
10.999978,0.295872,0.270523


==> srcTikz/S22_lay3/Sig22_1_1.dat <==
0.000000,-0.294278,-0.276225
0.142854,-0.263689,-0.245943
0.285711,-0.233871,-0.216368
0.428568,-0.204742,-0.187415
0.571426,-0.176223,-0.159003
0.714283,-0.148231,-0.131048
0.857140,-0.120685,-0.103470
0.999997,-0.093504,-0.076210
0.999997,-0.004583,-0.003972
1.142854,-0.003222,-0.002794
1.285711,-0.001869,-0.001618
1.428568,-0.000521,-0.000443
1.571426,0.000826,0.000731
1.714283,0.002174,0.001905
1.857140,0.003527,0.003081
1.999997,0.004889,0.004259
1.999997,0.093373,0.076086
2.142854,0.120560,0.103375
2.285711,0.148115,0.130963
2.428568,0.176117,0.158930
2.571426,0.204649,0.187356
2.714283,0.233791,0.216323
2.857140,0.263625,0.245914
2.999994,0.294232,0.276193


==> srcTikz/S23_lay11/Sig23_1_1.dat <==
0.000000,0.000000,0.000008,0.000003
0.333322,0.026657,0.025908,0.025261
0.666656,0.051506,0.050019,0.048939
0.999989,0.074574,0.072361,0.071036
0.999989,0.074574,0.072362,0.028414
1.333322,0.076403,0.074157,0.036621
1.666656,0.078082,0.075808,0.044196
1.999989,0.079615,0.077317,0.051139
1.999989,0.079615,0.077321,0.127847
2.333322,0.095799,0.093125,0.143626
2.666656,0.110313,0.107220,0.157826
2.999989,0.123174,0.119617,0.170447
2.999989,0.123174,0.119618,0.068179
3.333322,0.124132,0.120556,0.072596
3.666656,0.124950,0.121361,0.076383
3.999989,0.125628,0.122031,0.079538
3.999989,0.125628,0.122033,0.198844
4.333322,0.132005,0.128344,0.205155
4.666656,0.136785,0.132989,0.209888
4.999989,0.139972,0.135970,0.213044
4.999989,0.139972,0.135970,0.085218
5.333322,0.140097,0.136089,0.085849
5.666656,0.140085,0.136076,0.085850
5.999989,0.139935,0.135933,0.085219
5.999989,0.139935,0.135932,0.213048
6.333322,0.136771,0.132974,0.209895
6.666656,0.132015,0.128353,0.205164
6.999989,0.125661,0.122066,0.198856
6.999989,0.125661,0.122066,0.079542
7.333322,0.124958,0.121370,0.076388
7.666656,0.124116,0.120541,0.072603
7.999989,0.123132,0.119579,0.068186
7.999989,0.123132,0.119576,0.170464
8.333322,0.110293,0.107196,0.157843
8.666656,0.095800,0.093122,0.143644
8.999989,0.079637,0.077343,0.127865
8.999989,0.079637,0.077342,0.051146
9.333322,0.078079,0.075808,0.044203
9.666656,0.076375,0.074131,0.036627
9.999989,0.074521,0.072312,0.028419
9.999989,0.074521,0.072306,0.071049
10.333322,0.051470,0.049975,0.048948
10.666656,0.026638,0.025879,0.025266
10.999978,-0.000004,0.000002,0.000003


==> srcTikz/S23_lay3/Sig23_1_1.dat <==
0.000000,0.000000,0.000030,0.000003
0.142854,0.040845,0.040739,0.041054
0.285711,0.077270,0.076793,0.077996
0.428568,0.109380,0.108295,0.110828
0.571426,0.137271,0.135333,0.139554
0.714283,0.161025,0.157984,0.164173
0.857140,0.180713,0.176311,0.184688
0.999997,0.196395,0.190359,0.201099
0.999997,0.196395,0.190360,0.080440
1.142854,0.197399,0.191325,0.085363
1.285711,0.198060,0.191961,0.088645
1.428568,0.198381,0.192270,0.090287
1.571426,0.198362,0.192250,0.090288
1.714283,0.198002,0.191903,0.088648
1.857140,0.197302,0.191227,0.085367
1.999997,0.196259,0.190224,0.080446
1.999997,0.196259,0.190216,0.201114
2.142854,0.180599,0.176179,0.184705
2.285711,0.160932,0.157869,0.164192
2.428568,0.137198,0.135234,0.139573
2.571426,0.109325,0.108209,0.110846
2.714283,0.077231,0.076719,0.078010
2.857140,0.040820,0.040674,0.041063
2.999994,-0.000014,0.000002,0.000003


==> srcTikz/S23_sampling/Sig23_0_0.dat <==
0.000000,0.000000,-0.000000
0.111100,0.000000,0.000000
0.222211,0.000000,0.000000
0.333322,0.000000,0.000000
0.444433,0.000000,0.000000
0.555545,0.000000,0.000000
0.666656,0.000000,0.000000
0.777767,0.000000,0.000000
0.888878,0.000000,0.000000
0.999989,0.000000,0.000000
0.999989,0.000000,0.000000
1.111100,0.000000,0.000000
1.222211,0.000000,0.000000
1.333322,0.000000,0.000000
1.444433,0.000000,0.000000
1.555545,0.000000,0.000000
1.666656,0.000000,0.000000
1.777767,0.000000,0.000000
1.888878,0.000000,0.000000
1.999989,0.000000,0.000000
1.999989,0.000000,0.000000
2.111100,0.000000,0.000000
2.222211,0.000000,0.000000
2.333322,0.000000,0.000000
2.444433,0.000000,0.000000
2.555545,0.000000,0.000000
2.666656,0.000000,0.000000
2.777767,0.000000,0.000000
2.888878,0.000000,0.000000
2.999989,0.000000,0.000000
2.999989,0.000000,0.000000
3.111100,0.000000,0.000000
3.222211,0.000000,0.000000
3.333322,0.000000,0.000000
3.444433,0.000000,0.000000
3.555545,0.000000,0.000000
3.666656,0.000000,0.000000
3.777767,0.000000,0.000000
3.888878,0.000000,0.000000
3.999989,0.000000,0.000000
3.999989,0.000000,0.000000
4.111100,0.000000,0.000000
4.222211,0.000000,0.000000
4.333322,0.000000,0.000000
4.444433,0.000000,0.000000
4.555545,0.000000,0.000000
4.666656,0.000000,0.000000
4.777767,0.000000,0.000000
4.888878,0.000000,0.000000
4.999989,0.000000,0.000000
4.999989,0.000000,0.000000
5.111100,0.000000,0.000000
5.222211,0.000000,0.000000
5.333322,0.000000,0.000000
5.444433,0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,0.000000,0.000000
10.333322,0.000000,0.000000
10.444433,0.000000,0.000000
10.555545,0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,-0.000000,0.000000


==> srcTikz/S23_sampling/Sig23_0_1.dat <==
0.000000,0.000000,-0.000000
0.111100,0.000000,0.000000
0.222211,0.000000,0.000000
0.333322,0.000000,0.000000
0.444433,0.000000,0.000000
0.555545,0.000000,0.000000
0.666656,0.000000,0.000000
0.777767,0.000000,0.000000
0.888878,0.000000,0.000000
0.999989,0.000000,0.000000
0.999989,0.000000,0.000000
1.111100,0.000000,0.000000
1.222211,0.000000,0.000000
1.333322,0.000000,0.000000
1.444433,0.000000,0.000000
1.555545,0.000000,0.000000
1.666656,0.000000,0.000000
1.777767,0.000000,0.000000
1.888878,0.000000,0.000000
1.999989,0.000000,0.000000
1.999989,0.000000,0.000000
2.111100,0.000000,0.000000
2.222211,0.000000,0.000000
2.333322,0.000000,0.000000
2.444433,0.000000,0.000000
2.555545,0.000000,0.000000
2.666656,0.000000,0.000000
2.777767,0.000000,0.000000
2.888878,0.000000,0.000000
2.999989,0.000000,0.000000
2.999989,0.000000,0.000000
3.111100,0.000000,0.000000
3.222211,0.000000,0.000000
3.333322,0.000000,0.000000
3.444433,0.000000,0.000000
3.555545,0.000000,0.000000
3.666656,0.000000,0.000000
3.777767,0.000000,0.000000
3.888878,0.000000,0.000000
3.999989,0.000000,0.000000
3.999989,0.000000,0.000000
4.111100,0.000000,0.000000
4.222211,0.000000,0.000000
4.333322,0.000000,0.000000
4.444433,0.000000,0.000000
4.555545,0.000000,0.000000
4.666656,0.000000,0.000000
4.777767,0.000000,0.000000
4.888878,0.000000,0.000000
4.999989,0.000000,0.000000
4.999989,0.000000,0.000000
5.111100,0.000000,0.000000
5.222211,0.000000,0.000000
5.333322,0.000000,0.000000
5.444433,0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,0.000000,0.000000
10.333322,0.000000,0.000000
10.444433,0.000000,0.000000
10.555545,0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,-0.000000,0.000000


==> srcTikz/S23_sampling/Sig23_0_2.dat <==
0.000000,0.000000,-0.000000
0.111100,-0.000000,0.000000
0.222211,-0.000000,0.000000
0.333322,-0.000000,0.000000
0.444433,-0.000000,0.000000
0.555545,-0.000000,0.000000
0.666656,-0.000000,0.000000
0.777767,-0.000000,0.000000
0.888878,-0.000000,0.000000
0.999989,-0.000000,0.000000
0.999989,-0.000000,0.000000
1.111100,-0.000000,0.000000
1.222211,-0.000000,0.000000
1.333322,-0.000000,0.000000
1.444433,-0.000000,0.000000
1.555545,-0.000000,0.000000
1.666656,-0.000000,0.000000
1.777767,-0.000000,0.000000
1.888878,-0.000000,0.000000
1.999989,-0.000000,0.000000
1.999989,-0.000000,0.000000
2.111100,-0.000000,0.000000
2.222211,0.000000,0.000000
2.333322,0.000000,0.000000
2.444433,0.000000,0.000000
2.555545,0.000000,0.000000
2.666656,0.000000,0.000000
2.777767,0.000000,0.000000
2.888878,0.000000,0.000000
2.999989,0.000000,0.000000
2.999989,0.000000,0.000000
3.111100,0.000000,0.000000
3.222211,0.000000,0.000000
3.333322,0.000000,0.000000
3.444433,0.000000,0.000000
3.555545,0.000000,0.000000
3.666656,0.000000,0.000000
3.777767,0.000000,0.000000
3.888878,0.000000,0.000000
3.999989,0.000000,0.000000
3.999989,0.000000,0.000000
4.111100,0.000000,0.000000
4.222211,0.000000,0.000000
4.333322,0.000000,0.000000
4.444433,0.000000,0.000000
4.555545,0.000000,0.000000
4.666656,0.000000,0.000000
4.777767,0.000000,0.000000
4.888878,0.000000,0.000000
4.999989,0.000000,0.000000
4.999989,0.000000,0.000000
5.111100,0.000000,0.000000
5.222211,0.000000,0.000000
5.333322,0.000000,0.000000
5.444433,0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,0.000000,0.000000
10.333322,0.000000,0.000000
10.444433,0.000000,0.000000
10.555545,0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,0.000000,0.000000


==> srcTikz/S23_sampling/Sig23_0_3.dat <==
0.000000,0.000000,0.000000
0.111100,-0.000000,-0.000000
0.222211,-0.000000,-0.000000
0.333322,-0.000000,-0.000000
0.444433,-0.000000,-0.000000
0.555545,-0.000000,-0.000000
0.666656,-0.000000,-0.000000
0.777767,-0.000000,-0.000000
0.888878,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
1.111100,-0.000000,-0.000000
1.222211,-0.000000,-0.000000
1.333322,-0.000000,-0.000000
1.444433,-0.000000,-0.000000
1.555545,-0.000000,-0.000000
1.666656,-0.000000,-0.000000
1.777767,-0.000000,-0.000000
1.888878,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
2.111100,-0.000000,-0.000000
2.222211,-0.000000,-0.000000
2.333322,-0.000000,-0.000000
2.444433,-0.000000,-0.000000
2.555545,-0.000000,-0.000000
2.666656,-0.000000,-0.000000
2.777767,-0.000000,-0.000000
2.888878,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
3.111100,-0.000000,-0.000000
3.222211,-0.000000,-0.000000
3.333322,-0.000000,-0.000000
3.444433,-0.000000,-0.000000
3.555545,-0.000000,-0.000000
3.666656,-0.000000,-0.000000
3.777767,-0.000000,-0.000000
3.888878,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
4.111100,-0.000000,-0.000000
4.222211,-0.000000,-0.000000
4.333322,-0.000000,-0.000000
4.444433,-0.000000,-0.000000
4.555545,-0.000000,-0.000000
4.666656,-0.000000,-0.000000
4.777767,-0.000000,-0.000000
4.888878,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
5.111100,-0.000000,-0.000000
5.222211,-0.000000,-0.000000
5.333322,-0.000000,-0.000000
5.444433,-0.000000,-0.000000
5.555545,-0.000000,-0.000000
5.666656,-0.000000,-0.000000
5.777767,-0.000000,-0.000000
5.888878,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
6.111100,-0.000000,-0.000000
6.222211,-0.000000,-0.000000
6.333322,-0.000000,-0.000000
6.444433,-0.000000,-0.000000
6.555545,-0.000000,-0.000000
6.666656,-0.000000,-0.000000
6.777767,-0.000000,-0.000000
6.888878,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
7.111100,-0.000000,-0.000000
7.222211,-0.000000,-0.000000
7.333322,-0.000000,-0.000000
7.444433,-0.000000,-0.000000
7.555545,-0.000000,-0.000000
7.666656,-0.000000,-0.000000
7.777767,-0.000000,-0.000000
7.888878,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
8.111100,-0.000000,-0.000000
8.222211,-0.000000,-0.000000
8.333322,-0.000000,-0.000000
8.444433,-0.000000,-0.000000
8.555545,-0.000000,-0.000000
8.666656,-0.000000,-0.000000
8.777767,-0.000000,-0.000000
8.888878,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
9.111100,-0.000000,-0.000000
9.222211,-0.000000,-0.000000
9.333322,-0.000000,-0.000000
9.444433,-0.000000,-0.000000
9.555545,-0.000000,-0.000000
9.666656,-0.000000,-0.000000
9.777767,-0.000000,-0.000000
9.888878,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
10.111100,-0.000000,-0.000000
10.222211,-0.000000,-0.000000
10.333322,-0.000000,-0.000000
10.444433,-0.000000,-0.000000
10.555545,-0.000000,-0.000000
10.666656,-0.000000,-0.000000
10.777767,-0.000000,-0.000000
10.888878,-0.000000,-0.000000
10.999978,0.000000,-0.000000


==> srcTikz/S23_sampling/Sig23_0_4.dat <==
0.000000,0.000000,0.000000
0.111100,-0.000000,-0.000000
0.222211,-0.000000,-0.000000
0.333322,-0.000000,-0.000000
0.444433,-0.000000,-0.000000
0.555545,-0.000000,-0.000000
0.666656,-0.000000,-0.000000
0.777767,-0.000000,-0.000000
0.888878,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
1.111100,-0.000000,-0.000000
1.222211,-0.000000,-0.000000
1.333322,-0.000000,-0.000000
1.444433,-0.000000,-0.000000
1.555545,-0.000000,-0.000000
1.666656,-0.000000,-0.000000
1.777767,-0.000000,-0.000000
1.888878,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
2.111100,-0.000000,-0.000000
2.222211,-0.000000,-0.000000
2.333322,-0.000000,-0.000000
2.444433,-0.000000,-0.000000
2.555545,-0.000000,-0.000000
2.666656,-0.000000,-0.000000
2.777767,-0.000000,-0.000000
2.888878,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
3.111100,-0.000000,-0.000000
3.222211,-0.000000,-0.000000
3.333322,-0.000000,-0.000000
3.444433,-0.000000,-0.000000
3.555545,-0.000000,-0.000000
3.666656,-0.000000,-0.000000
3.777767,-0.000000,-0.000000
3.888878,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
4.111100,-0.000000,-0.000000
4.222211,-0.000000,-0.000000
4.333322,-0.000000,-0.000000
4.444433,-0.000000,-0.000000
4.555545,-0.000000,-0.000000
4.666656,-0.000000,-0.000000
4.777767,-0.000000,-0.000000
4.888878,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
5.111100,-0.000000,-0.000000
5.222211,-0.000000,-0.000000
5.333322,-0.000000,-0.000000
5.444433,-0.000000,-0.000000
5.555545,-0.000000,-0.000000
5.666656,-0.000000,-0.000000
5.777767,-0.000000,-0.000000
5.888878,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
6.111100,-0.000000,-0.000000
6.222211,-0.000000,-0.000000
6.333322,-0.000000,-0.000000
6.444433,-0.000000,-0.000000
6.555545,-0.000000,-0.000000
6.666656,-0.000000,-0.000000
6.777767,-0.000000,-0.000000
6.888878,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
7.111100,-0.000000,-0.000000
7.222211,-0.000000,-0.000000
7.333322,-0.000000,-0.000000
7.444433,-0.000000,-0.000000
7.555545,-0.000000,-0.000000
7.666656,-0.000000,-0.000000
7.777767,-0.000000,-0.000000
7.888878,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
8.111100,-0.000000,-0.000000
8.222211,-0.000000,-0.000000
8.333322,-0.000000,-0.000000
8.444433,-0.000000,-0.000000
8.555545,-0.000000,-0.000000
8.666656,-0.000000,-0.000000
8.777767,-0.000000,-0.000000
8.888878,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
9.111100,-0.000000,-0.000000
9.222211,-0.000000,-0.000000
9.333322,-0.000000,-0.000000
9.444433,-0.000000,-0.000000
9.555545,-0.000000,-0.000000
9.666656,-0.000000,-0.000000
9.777767,-0.000000,-0.000000
9.888878,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
10.111100,-0.000000,-0.000000
10.222211,-0.000000,-0.000000
10.333322,-0.000000,-0.000000
10.444433,-0.000000,-0.000000
10.555545,-0.000000,-0.000000
10.666656,-0.000000,-0.000000
10.777767,-0.000000,-0.000000
10.888878,-0.000000,-0.000000
10.999978,0.000000,-0.000000


==> srcTikz/S23_sampling/Sig23_1_0.dat <==
0.000000,0.000000,-0.000000
0.111100,0.012859,0.012493
0.222211,0.025432,0.024702
0.333322,0.037719,0.036629
0.444433,0.049721,0.048275
0.555545,0.061441,0.059641
0.666656,0.072878,0.070728
0.777767,0.084036,0.081538
0.888878,0.094915,0.092073
0.999989,0.105517,0.102334
0.999989,0.105517,0.102334
1.111100,0.106403,0.103203
1.222211,0.107265,0.104049
1.333322,0.108103,0.104872
1.444433,0.108919,0.105673
1.555545,0.109711,0.106452
1.666656,0.110479,0.107208
1.777767,0.111225,0.107942
1.888878,0.111947,0.108653
1.999989,0.112647,0.109343
1.999989,0.112647,0.109343
2.111100,0.120543,0.117062
2.222211,0.128175,0.124512
2.333322,0.135544,0.131693
2.444433,0.142650,0.138605
2.555545,0.149494,0.145249
2.666656,0.156078,0.151626
2.777767,0.162401,0.157737
2.888878,0.168466,0.163583
2.999989,0.174272,0.169165
2.999989,0.174272,0.169165
3.111100,0.174746,0.169628
3.222211,0.175198,0.170071
3.333322,0.175628,0.170492
3.444433,0.176036,0.170892
3.555545,0.176421,0.171271
3.666656,0.176785,0.171629
3.777767,0.177127,0.171967
3.888878,0.177446,0.172283
3.999989,0.177744,0.172578
3.999989,0.177744,0.172578
4.111100,0.181003,0.175816
4.222211,0.184010,0.178791
4.333322,0.186766,0.181504
4.444433,0.189270,0.183955
4.555545,0.191524,0.186145
4.666656,0.193527,0.188073
4.777767,0.195280,0.189739
4.888878,0.196783,0.191145
4.999989,0.198036,0.192290
4.999989,0.198036,0.192290
5.111100,0.198116,0.192367
5.222211,0.198175,0.192423
5.333322,0.198213,0.192458
5.444433,0.198229,0.192473
5.555545,0.198223,0.192467
5.666656,0.198195,0.192441
5.777767,0.198146,0.192394
5.888878,0.198076,0.192326
5.999989,0.197983,0.192238
5.999989,0.197983,0.192238
6.111100,0.196742,0.191105
6.222211,0.195250,0.189710
6.333322,0.193508,0.188055
6.444433,0.191516,0.186138
6.555545,0.189273,0.183960
6.666656,0.186780,0.181521
6.777767,0.184035,0.178819
6.888878,0.181039,0.175855
6.999989,0.177791,0.172628
6.999989,0.177791,0.172628
7.111100,0.177482,0.172321
7.222211,0.177150,0.171993
7.333322,0.176797,0.171644
7.444433,0.176422,0.171274
7.555545,0.176024,0.170883
7.666656,0.175605,0.170472
7.777767,0.175164,0.170039
7.888878,0.174700,0.169585
7.999989,0.174214,0.169110
7.999989,0.174214,0.169110
8.111100,0.168418,0.163539
8.222211,0.162364,0.157704
8.333322,0.156050,0.151603
8.444433,0.149477,0.145236
8.555545,0.142642,0.138602
8.666656,0.135546,0.131700
8.777767,0.128187,0.124530
8.888878,0.120565,0.117090
8.999989,0.112678,0.109379
8.999989,0.112678,0.109379
9.111100,0.111967,0.108678
9.222211,0.111233,0.107954
9.333322,0.110475,0.107209
9.444433,0.109695,0.106441
9.555545,0.108891,0.105651
9.666656,0.108064,0.104838
9.777767,0.107213,0.104003
9.888878,0.106339,0.103145
9.999989,0.105442,0.102264
9.999989,0.105442,0.102264
10.111100,0.094848,0.092013
10.222211,0.083977,0.081487
10.333322,0.072828,0.070685
10.444433,0.061398,0.059605
10.555545,0.049686,0.048248
10.666656,0.037691,0.036610
10.777767,0.025412,0.024690
10.888878,0.012846,0.012488
10.999978,-0.000006,0.000003


==> srcTikz/S23_sampling/Sig23_1_1.dat <==
0.000000,0.000000,-0.000000
0.111100,0.009087,0.008834
0.222211,0.017972,0.017467
0.333322,0.026655,0.025901
0.444433,0.035137,0.034135
0.555545,0.043419,0.042172
0.666656,0.051502,0.050012
0.777767,0.059387,0.057656
0.888878,0.067075,0.065106
0.999989,0.074568,0.072361
0.999989,0.074568,0.072361
1.111100,0.075194,0.072976
1.222211,0.075804,0.073574
1.333322,0.076396,0.074156
1.444433,0.076973,0.074722
1.555545,0.077533,0.075273
1.666656,0.078076,0.075808
1.777767,0.078603,0.076326
1.888878,0.079114,0.076830
1.999989,0.079608,0.077317
1.999989,0.079608,0.077317
2.111100,0.085189,0.082776
2.222211,0.090583,0.088043
2.333322,0.095791,0.093121
2.444433,0.100813,0.098008
2.555545,0.105651,0.102706
2.666656,0.110304,0.107216
2.777767,0.114773,0.111537
2.888878,0.119060,0.115671
2.999989,0.123163,0.119617
2.999989,0.123163,0.119617
3.111100,0.123499,0.119945
3.222211,0.123818,0.120258
3.333322,0.124122,0.120556
3.444433,0.124410,0.120839
3.555545,0.124683,0.121107
3.666656,0.124940,0.121360
3.777767,0.125181,0.121599
3.888878,0.125407,0.121822
3.999989,0.125618,0.122031
3.999989,0.125618,0.122031
4.111100,0.127921,0.124321
4.222211,0.130047,0.126424
4.333322,0.131994,0.128343
4.444433,0.133765,0.130076
4.555545,0.135357,0.131624
4.666656,0.136773,0.132987
4.777767,0.138012,0.134166
4.888878,0.139074,0.135160
4.999989,0.139960,0.135970
4.999989,0.139960,0.135970
5.111100,0.140017,0.136024
5.222211,0.140059,0.136064
5.333322,0.140085,0.136088
5.444433,0.140096,0.136099
5.555545,0.140092,0.136095
5.666656,0.140073,0.136076
5.777767,0.140038,0.136043
5.888878,0.139988,0.135995
5.999989,0.139923,0.135933
5.999989,0.139923,0.135933
6.111100,0.139045,0.135131
6.222211,0.137991,0.134145
6.333322,0.136760,0.132975
6.444433,0.135352,0.131620
6.555545,0.133767,0.130080
6.666656,0.132004,0.128354
6.777767,0.130064,0.126444
6.888878,0.127947,0.124348
6.999989,0.125651,0.122066
6.999989,0.125651,0.122066
7.111100,0.125432,0.121849
7.222211,0.125198,0.121617
7.333322,0.124948,0.121371
7.444433,0.124683,0.121109
7.555545,0.124402,0.120833
7.666656,0.124105,0.120542
7.777767,0.123793,0.120236
7.888878,0.123466,0.119915
7.999989,0.123122,0.119579
7.999989,0.123122,0.119579
8.111100,0.119026,0.115640
8.222211,0.114746,0.111514
8.333322,0.110284,0.107200
8.444433,0.105638,0.102697
8.555545,0.100808,0.098007
8.666656,0.095792,0.093126
8.777767,0.090592,0.088056
8.888878,0.085204,0.082795
8.999989,0.079630,0.077343
8.999989,0.079630,0.077343
9.111100,0.079127,0.076847
9.222211,0.078608,0.076335
9.333322,0.078073,0.075808
9.444433,0.077521,0.075265
9.555545,0.076953,0.074706
9.666656,0.076368,0.074131
9.777767,0.075767,0.073541
9.888878,0.075149,0.072934
9.999989,0.074515,0.072312
9.999989,0.074515,0.072312
10.111100,0.067028,0.065063
10.222211,0.059346,0.057620
10.333322,0.051466,0.049982
10.444433,0.043388,0.042147
10.555545,0.035112,0.034116
10.666656,0.026635,0.025887
10.777767,0.017958,0.017459
10.888878,0.009078,0.008830
10.999978,-0.000004,0.000002


==> srcTikz/S23_sampling/Sig23_1_2.dat <==
0.000000,0.000000,-0.000000
0.111100,-0.000000,0.000000
0.222211,-0.000000,0.000000
0.333322,-0.000000,0.000000
0.444433,-0.000000,0.000000
0.555545,-0.000000,0.000000
0.666656,-0.000000,0.000000
0.777767,-0.000000,0.000000
0.888878,-0.000000,0.000000
0.999989,-0.000000,0.000000
0.999989,-0.000000,0.000000
1.111100,-0.000000,0.000000
1.222211,-0.000000,0.000000
1.333322,-0.000000,0.000000
1.444433,-0.000000,0.000000
1.555545,-0.000000,0.000000
1.666656,-0.000000,0.000000
1.777767,-0.000000,0.000000
1.888878,-0.000000,0.000000
1.999989,-0.000000,0.000000
1.999989,-0.000000,0.000000
2.111100,-0.000000,0.000000
2.222211,-0.000000,0.000000
2.333322,-0.000000,0.000000
2.444433,-0.000000,0.000000
2.555545,-0.000000,0.000000
2.666656,-0.000000,0.000000
2.777767,-0.000000,0.000000
2.888878,-0.000000,0.000000
2.999989,-0.000000,0.000000
2.999989,-0.000000,0.000000
3.111100,-0.000000,0.000000
3.222211,-0.000000,0.000000
3.333322,-0.000000,0.000000
3.444433,-0.000000,0.000000
3.555545,-0.000000,0.000000
3.666656,-0.000000,0.000000
3.777767,-0.000000,0.000000
3.888878,-0.000000,0.000000
3.999989,-0.000000,0.000000
3.999989,-0.000000,0.000000
4.111100,-0.000000,0.000000
4.222211,-0.000000,0.000000
4.333322,-0.000000,0.000000
4.444433,-0.000000,0.000000
4.555545,-0.000000,0.000000
4.666656,-0.000000,0.000000
4.777767,-0.000000,0.000000
4.888878,-0.000000,0.000000
4.999989,-0.000000,0.000000
4.999989,-0.000000,0.000000
5.111100,-0.000000,0.000000
5.222211,-0.000000,0.000000
5.333322,-0.000000,0.000000
5.444433,-0.000000,0.000000
5.555545,-0.000000,0.000000
5.666656,-0.000000,0.000000
5.777767,-0.000000,0.000000
5.888878,-0.000000,0.000000
5.999989,-0.000000,0.000000
5.999989,-0.000000,0.000000
6.111100,-0.000000,0.000000
6.222211,-0.000000,0.000000
6.333322,-0.000000,0.000000
6.444433,-0.000000,0.000000
6.555545,-0.000000,0.000000
6.666656,-0.000000,0.000000
6.777767,-0.000000,0.000000
6.888878,-0.000000,0.000000
6.999989,-0.000000,0.000000
6.999989,-0.000000,0.000000
7.111100,-0.000000,0.000000
7.222211,-0.000000,0.000000
7.333322,-0.000000,0.000000
7.444433,-0.000000,0.000000
7.555545,-0.000000,0.000000
7.666656,-0.000000,0.000000
7.777767,-0.000000,0.000000
7.888878,-0.000000,0.000000
7.999989,-0.000000,0.000000
7.999989,-0.000000,0.000000
8.111100,-0.000000,0.000000
8.222211,-0.000000,0.000000
8.333322,-0.000000,0.000000
8.444433,-0.000000,0.000000
8.555545,-0.000000,0.000000
8.666656,-0.000000,0.000000
8.777767,-0.000000,0.000000
8.888878,-0.000000,0.000000
8.999989,-0.000000,0.000000
8.999989,-0.000000,0.000000
9.111100,-0.000000,0.000000
9.222211,-0.000000,0.000000
9.333322,-0.000000,0.000000
9.444433,-0.000000,0.000000
9.555545,-0.000000,0.000000
9.666656,-0.000000,0.000000
9.777767,-0.000000,0.000000
9.888878,-0.000000,0.000000
9.999989,-0.000000,0.000000
9.999989,-0.000000,0.000000
10.111100,-0.000000,0.000000
10.222211,-0.000000,0.000000
10.333322,-0.000000,0.000000
10.444433,-0.000000,0.000000
10.555545,-0.000000,0.000000
10.666656,-0.000000,0.000000
10.777767,-0.000000,0.000000
10.888878,-0.000000,0.000000
10.999978,0.000000,0.000000


==> srcTikz/S23_sampling/Sig23_1_3.dat <==
0.000000,0.000000,0.000000
0.111100,-0.009087,-0.008834
0.222211,-0.017972,-0.017467
0.333322,-0.026655,-0.025901
0.444433,-0.035137,-0.034135
0.555545,-0.043419,-0.042172
0.666656,-0.051502,-0.050012
0.777767,-0.059387,-0.057656
0.888878,-0.067075,-0.065106
0.999989,-0.074568,-0.072361
0.999989,-0.074568,-0.072361
1.111100,-0.075194,-0.072976
1.222211,-0.075804,-0.073574
1.333322,-0.076396,-0.074156
1.444433,-0.076973,-0.074722
1.555545,-0.077533,-0.075273
1.666656,-0.078076,-0.075808
1.777767,-0.078603,-0.076326
1.888878,-0.079114,-0.076830
1.999989,-0.079608,-0.077317
1.999989,-0.079608,-0.077317
2.111100,-0.085189,-0.082776
2.222211,-0.090583,-0.088043
2.333322,-0.095791,-0.093121
2.444433,-0.100813,-0.098008
2.555545,-0.105651,-0.102706
2.666656,-0.110304,-0.107216
2.777767,-0.114773,-0.111537
2.888878,-0.119060,-0.115671
2.999989,-0.123163,-0.119617
2.999989,-0.123163,-0.119617
3.111100,-0.123499,-0.119945
3.222211,-0.123818,-0.120258
3.333322,-0.124122,-0.120556
3.444433,-0.124410,-0.120839
3.555545,-0.124683,-0.121107
3.666656,-0.124940,-0.121360
3.777767,-0.125181,-0.121599
3.888878,-0.125407,-0.121822
3.999989,-0.125618,-0.122031
3.999989,-0.125618,-0.122031
4.111100,-0.127921,-0.124321
4.222211,-0.130047,-0.126424
4.333322,-0.131994,-0.128343
4.444433,-0.133765,-0.130076
4.555545,-0.135357,-0.131624
4.666656,-0.136773,-0.132987
4.777767,-0.138012,-0.134166
4.888878,-0.139074,-0.135160
4.999989,-0.139960,-0.135970
4.999989,-0.139960,-0.135970
5.111100,-0.140017,-0.136024
5.222211,-0.140059,-0.136064
5.333322,-0.140085,-0.136088
5.444433,-0.140096,-0.136099
5.555545,-0.140092,-0.136095
5.666656,-0.140073,-0.136076
5.777767,-0.140038,-0.136043
5.888878,-0.139988,-0.135995
5.999989,-0.139923,-0.135933
5.999989,-0.139923,-0.135933
6.111100,-0.139045,-0.135131
6.222211,-0.137991,-0.134145
6.333322,-0.136760,-0.132975
6.444433,-0.135352,-0.131620
6.555545,-0.133767,-0.130080
6.666656,-0.132004,-0.128354
6.777767,-0.130064,-0.126444
6.888878,-0.127947,-0.124348
6.999989,-0.125651,-0.122066
6.999989,-0.125651,-0.122066
7.111100,-0.125432,-0.121849
7.222211,-0.125198,-0.121617
7.333322,-0.124948,-0.121371
7.444433,-0.124683,-0.121109
7.555545,-0.124402,-0.120833
7.666656,-0.124105,-0.120542
7.777767,-0.123793,-0.120236
7.888878,-0.123466,-0.119915
7.999989,-0.123122,-0.119579
7.999989,-0.123122,-0.119579
8.111100,-0.119026,-0.115640
8.222211,-0.114746,-0.111514
8.333322,-0.110284,-0.107200
8.444433,-0.105638,-0.102697
8.555545,-0.100808,-0.098007
8.666656,-0.095792,-0.093126
8.777767,-0.090592,-0.088056
8.888878,-0.085204,-0.082795
8.999989,-0.079630,-0.077343
8.999989,-0.079630,-0.077343
9.111100,-0.079127,-0.076847
9.222211,-0.078608,-0.076335
9.333322,-0.078073,-0.075808
9.444433,-0.077521,-0.075265
9.555545,-0.076953,-0.074706
9.666656,-0.076368,-0.074131
9.777767,-0.075767,-0.073541
9.888878,-0.075149,-0.072934
9.999989,-0.074515,-0.072312
9.999989,-0.074515,-0.072312
10.111100,-0.067028,-0.065063
10.222211,-0.059346,-0.057620
10.333322,-0.051466,-0.049982
10.444433,-0.043388,-0.042147
10.555545,-0.035112,-0.034116
10.666656,-0.026635,-0.025887
10.777767,-0.017958,-0.017459
10.888878,-0.009078,-0.008830
10.999978,0.000004,-0.000002


==> srcTikz/S23_sampling/Sig23_1_4.dat <==
0.000000,0.000000,0.000000
0.111100,-0.012859,-0.012493
0.222211,-0.025432,-0.024702
0.333322,-0.037719,-0.036629
0.444433,-0.049721,-0.048275
0.555545,-0.061441,-0.059641
0.666656,-0.072878,-0.070728
0.777767,-0.084036,-0.081538
0.888878,-0.094915,-0.092073
0.999989,-0.105517,-0.102334
0.999989,-0.105517,-0.102334
1.111100,-0.106403,-0.103203
1.222211,-0.107265,-0.104049
1.333322,-0.108103,-0.104872
1.444433,-0.108919,-0.105673
1.555545,-0.109711,-0.106452
1.666656,-0.110479,-0.107208
1.777767,-0.111225,-0.107942
1.888878,-0.111947,-0.108653
1.999989,-0.112647,-0.109343
1.999989,-0.112647,-0.109343
2.111100,-0.120543,-0.117062
2.222211,-0.128175,-0.124512
2.333322,-0.135544,-0.131693
2.444433,-0.142650,-0.138605
2.555545,-0.149494,-0.145249
2.666656,-0.156078,-0.151626
2.777767,-0.162401,-0.157737
2.888878,-0.168466,-0.163583
2.999989,-0.174272,-0.169165
2.999989,-0.174272,-0.169165
3.111100,-0.174746,-0.169628
3.222211,-0.175198,-0.170071
3.333322,-0.175628,-0.170492
3.444433,-0.176036,-0.170892
3.555545,-0.176421,-0.171271
3.666656,-0.176785,-0.171629
3.777767,-0.177127,-0.171967
3.888878,-0.177446,-0.172283
3.999989,-0.177744,-0.172578
3.999989,-0.177744,-0.172578
4.111100,-0.181003,-0.175816
4.222211,-0.184010,-0.178791
4.333322,-0.186766,-0.181504
4.444433,-0.189270,-0.183955
4.555545,-0.191524,-0.186145
4.666656,-0.193527,-0.188073
4.777767,-0.195280,-0.189739
4.888878,-0.196783,-0.191145
4.999989,-0.198036,-0.192290
4.999989,-0.198036,-0.192290
5.111100,-0.198116,-0.192367
5.222211,-0.198175,-0.192423
5.333322,-0.198213,-0.192458
5.444433,-0.198229,-0.192473
5.555545,-0.198223,-0.192467
5.666656,-0.198195,-0.192441
5.777767,-0.198146,-0.192394
5.888878,-0.198076,-0.192326
5.999989,-0.197983,-0.192238
5.999989,-0.197983,-0.192238
6.111100,-0.196742,-0.191105
6.222211,-0.195250,-0.189710
6.333322,-0.193508,-0.188055
6.444433,-0.191516,-0.186138
6.555545,-0.189273,-0.183960
6.666656,-0.186780,-0.181521
6.777767,-0.184035,-0.178819
6.888878,-0.181039,-0.175855
6.999989,-0.177791,-0.172628
6.999989,-0.177791,-0.172628
7.111100,-0.177482,-0.172321
7.222211,-0.177150,-0.171993
7.333322,-0.176797,-0.171644
7.444433,-0.176422,-0.171274
7.555545,-0.176024,-0.170883
7.666656,-0.175605,-0.170472
7.777767,-0.175164,-0.170039
7.888878,-0.174700,-0.169585
7.999989,-0.174214,-0.169110
7.999989,-0.174214,-0.169110
8.111100,-0.168418,-0.163539
8.222211,-0.162364,-0.157704
8.333322,-0.156050,-0.151603
8.444433,-0.149477,-0.145236
8.555545,-0.142642,-0.138602
8.666656,-0.135546,-0.131700
8.777767,-0.128187,-0.124530
8.888878,-0.120565,-0.117090
8.999989,-0.112678,-0.109379
8.999989,-0.112678,-0.109379
9.111100,-0.111967,-0.108678
9.222211,-0.111233,-0.107954
9.333322,-0.110475,-0.107209
9.444433,-0.109695,-0.106441
9.555545,-0.108891,-0.105651
9.666656,-0.108064,-0.104838
9.777767,-0.107213,-0.104003
9.888878,-0.106339,-0.103145
9.999989,-0.105442,-0.102264
9.999989,-0.105442,-0.102264
10.111100,-0.094848,-0.092013
10.222211,-0.083977,-0.081487
10.333322,-0.072828,-0.070685
10.444433,-0.061398,-0.059605
10.555545,-0.049686,-0.048248
10.666656,-0.037691,-0.036610
10.777767,-0.025412,-0.024690
10.888878,-0.012846,-0.012488
10.999978,0.000006,-0.000003


==> srcTikz/S23_sampling/Sig23_2_0.dat <==
0.000000,0.000000,-0.000000
0.111100,0.018185,0.017667
0.222211,0.035966,0.034935
0.333322,0.053342,0.051802
0.444433,0.070315,0.068271
0.555545,0.086889,0.084345
0.666656,0.103064,0.100024
0.777767,0.118843,0.115313
0.888878,0.134228,0.130211
0.999989,0.149221,0.144722
0.999989,0.149221,0.144722
1.111100,0.150474,0.145951
1.222211,0.151693,0.147148
1.333322,0.152879,0.148312
1.444433,0.154032,0.149445
1.555545,0.155152,0.150546
1.666656,0.156239,0.151615
1.777767,0.157293,0.152653
1.888878,0.158315,0.153659
1.999989,0.159304,0.154634
1.999989,0.159304,0.154634
2.111100,0.170471,0.165551
2.222211,0.181264,0.176087
2.333322,0.191685,0.186242
2.444433,0.201734,0.196017
2.555545,0.211413,0.205413
2.666656,0.220723,0.214432
2.777767,0.229666,0.223074
2.888878,0.238243,0.231342
2.999989,0.246454,0.239235
2.999989,0.246454,0.239235
3.111100,0.247124,0.239891
3.222211,0.247764,0.240516
3.333322,0.248371,0.241112
3.444433,0.248948,0.241678
3.555545,0.249493,0.242214
3.666656,0.250007,0.242721
3.777767,0.250490,0.243198
3.888878,0.250942,0.243645
3.999989,0.251364,0.244062
3.999989,0.251364,0.244062
4.111100,0.255972,0.248641
4.222211,0.260225,0.252849
4.333322,0.264122,0.256686
4.444433,0.267664,0.260152
4.555545,0.270851,0.263248
4.666656,0.273684,0.265975
4.777767,0.276163,0.268332
4.888878,0.278288,0.270320
4.999989,0.280060,0.271940
4.999989,0.280060,0.271940
5.111100,0.280174,0.272048
5.222211,0.280257,0.272127
5.333322,0.280310,0.272177
5.444433,0.280333,0.272198
5.555545,0.280324,0.272190
5.666656,0.280286,0.272152
5.777767,0.280216,0.272086
5.888878,0.280116,0.271991
5.999989,0.279986,0.271866
5.999989,0.279986,0.271866
6.111100,0.278230,0.270263
6.222211,0.276120,0.268291
6.333322,0.273657,0.265950
6.444433,0.270840,0.263239
6.555545,0.267668,0.260159
6.666656,0.264142,0.256709
6.777767,0.260260,0.252888
6.888878,0.256023,0.248696
6.999989,0.251430,0.244133
6.999989,0.251430,0.244133
7.111100,0.250992,0.243698
7.222211,0.250524,0.243235
7.333322,0.250024,0.242741
7.444433,0.249493,0.242218
7.555545,0.248932,0.241666
7.666656,0.248339,0.241083
7.777767,0.247714,0.240471
7.888878,0.247059,0.239829
7.999989,0.246372,0.239157
7.999989,0.246372,0.239157
8.111100,0.238175,0.231280
8.222211,0.229613,0.223027
8.333322,0.220684,0.214399
8.444433,0.211388,0.205395
8.555545,0.201723,0.196013
8.666656,0.191688,0.186253
8.777767,0.181281,0.176112
8.888878,0.170502,0.165590
8.999989,0.159348,0.154686
8.999989,0.159348,0.154686
9.111100,0.158342,0.153693
9.222211,0.157304,0.152671
9.333322,0.156233,0.151616
9.444433,0.155129,0.150530
9.555545,0.153992,0.149412
9.666656,0.152823,0.148263
9.777767,0.151620,0.147082
9.888878,0.150384,0.145869
9.999989,0.149115,0.144624
9.999989,0.149115,0.144624
10.111100,0.134134,0.130127
10.222211,0.118760,0.115240
10.333322,0.102992,0.099963
10.444433,0.086828,0.084295
10.555545,0.070266,0.068232
10.666656,0.053303,0.051774
10.777767,0.035937,0.034917
10.888878,0.018167,0.017661
10.999978,-0.000008,0.000004


==> srcTikz/S23_sampling/Sig23_2_1.dat <==
0.000000,0.000000,-0.000000
0.111100,0.012851,0.012493
0.222211,0.025416,0.024702
0.333322,0.037695,0.036629
0.444433,0.049690,0.048275
0.555545,0.061403,0.059641
0.666656,0.072834,0.070728
0.777767,0.083985,0.081538
0.888878,0.094858,0.092073
0.999989,0.105453,0.102334
0.999989,0.105453,0.102334
1.111100,0.106339,0.103203
1.222211,0.107201,0.104049
1.333322,0.108039,0.104872
1.444433,0.108854,0.105673
1.555545,0.109646,0.106452
1.666656,0.110414,0.107208
1.777767,0.111159,0.107942
1.888878,0.111882,0.108653
1.999989,0.112581,0.109343
1.999989,0.112581,0.109343
2.111100,0.120474,0.117062
2.222211,0.128102,0.124512
2.333322,0.135466,0.131693
2.444433,0.142569,0.138605
2.555545,0.149410,0.145249
2.666656,0.155990,0.151626
2.777767,0.162311,0.157737
2.888878,0.168373,0.163583
2.999989,0.174176,0.169165
2.999989,0.174176,0.169165
3.111100,0.174650,0.169628
3.222211,0.175102,0.170071
3.333322,0.175532,0.170492
3.444433,0.175939,0.170892
3.555545,0.176325,0.171271
3.666656,0.176688,0.171629
3.777767,0.177030,0.171967
3.888878,0.177349,0.172283
3.999989,0.177647,0.172578
3.999989,0.177647,0.172578
4.111100,0.180905,0.175816
4.222211,0.183910,0.178791
4.333322,0.186665,0.181504
4.444433,0.189168,0.183955
4.555545,0.191421,0.186145
4.666656,0.193423,0.188073
4.777767,0.195175,0.189739
4.888878,0.196677,0.191145
4.999989,0.197930,0.192290
4.999989,0.197930,0.192290
5.111100,0.198011,0.192367
5.222211,0.198070,0.192423
5.333322,0.198107,0.192458
5.444433,0.198123,0.192473
5.555545,0.198117,0.192467
5.666656,0.198090,0.192441
5.777767,0.198041,0.192394
5.888878,0.197970,0.192326
5.999989,0.197878,0.192238
5.999989,0.197878,0.192238
6.111100,0.196636,0.191105
6.222211,0.195145,0.189710
6.333322,0.193404,0.188055
6.444433,0.191413,0.186138
6.555545,0.189171,0.183960
6.666656,0.186679,0.181521
6.777767,0.183935,0.178819
6.888878,0.180941,0.175855
6.999989,0.177694,0.172628
6.999989,0.177694,0.172628
7.111100,0.177385,0.172321
7.222211,0.177053,0.171993
7.333322,0.176700,0.171644
7.444433,0.176325,0.171274
7.555545,0.175928,0.170883
7.666656,0.175508,0.170472
7.777767,0.175067,0.170039
7.888878,0.174604,0.169585
7.999989,0.174118,0.169110
7.999989,0.174118,0.169110
8.111100,0.168325,0.163539
8.222211,0.162273,0.157704
8.333322,0.155963,0.151603
8.444433,0.149392,0.145236
8.555545,0.142561,0.138602
8.666656,0.135469,0.131700
8.777767,0.128113,0.124530
8.888878,0.120495,0.117090
8.999989,0.112612,0.109379
8.999989,0.112612,0.109379
9.111100,0.111901,0.108678
9.222211,0.111167,0.107954
9.333322,0.110410,0.107209
9.444433,0.109629,0.106441
9.555545,0.108826,0.105651
9.666656,0.107999,0.104838
9.777767,0.107149,0.104003
9.888878,0.106275,0.103145
9.999989,0.105378,0.102264
9.999989,0.105378,0.102264
10.111100,0.094791,0.092013
10.222211,0.083926,0.081487
10.333322,0.072783,0.070685
10.444433,0.061360,0.059605
10.555545,0.049655,0.048248
10.666656,0.037667,0.036610
10.777767,0.025396,0.024690
10.888878,0.012838,0.012488
10.999978,-0.000006,0.000003


==> srcTikz/S23_sampling/Sig23_2_2.dat <==
0.000000,0.000000,-0.000000
0.111100,-0.000000,0.000000
0.222211,-0.000000,0.000000
0.333322,-0.000000,0.000000
0.444433,-0.000000,0.000000
0.555545,-0.000000,0.000000
0.666656,-0.000000,0.000000
0.777767,-0.000000,0.000000
0.888878,-0.000000,0.000000
0.999989,-0.000000,0.000000
0.999989,-0.000000,0.000000
1.111100,-0.000000,0.000000
1.222211,-0.000000,0.000000
1.333322,-0.000000,0.000000
1.444433,-0.000000,0.000000
1.555545,-0.000000,0.000000
1.666656,-0.000000,0.000000
1.777767,-0.000000,0.000000
1.888878,-0.000000,0.000000
1.999989,-0.000000,0.000000
1.999989,-0.000000,0.000000
2.111100,-0.000000,0.000000
2.222211,-0.000000,0.000000
2.333322,-0.000000,0.000000
2.444433,-0.000000,0.000000
2.555545,-0.000000,0.000000
2.666656,-0.000000,0.000000
2.777767,-0.000000,0.000000
2.888878,-0.000000,0.000000
2.999989,-0.000000,0.000000
2.999989,-0.000000,0.000000
3.111100,-0.000000,0.000000
3.222211,-0.000000,0.000000
3.333322,-0.000000,0.000000
3.444433,-0.000000,0.000000
3.555545,-0.000000,0.000000
3.666656,-0.000000,0.000000
3.777767,-0.000000,0.000000
3.888878,-0.000000,0.000000
3.999989,-0.000000,0.000000
3.999989,-0.000000,0.000000
4.111100,-0.000000,0.000000
4.222211,-0.000000,0.000000
4.333322,-0.000000,0.000000
4.444433,-0.000000,0.000000
4.555545,-0.000000,0.000000
4.666656,-0.000000,0.000000
4.777767,-0.000000,0.000000
4.888878,-0.000000,0.000000
4.999989,-0.000000,0.000000
4.999989,-0.000000,0.000000
5.111100,-0.000000,0.000000
5.222211,-0.000000,0.000000
5.333322,-0.000000,0.000000
5.444433,-0.000000,0.000000
5.555545,-0.000000,0.000000
5.666656,-0.000000,0.000000
5.777767,-0.000000,0.000000
5.888878,-0.000000,0.000000
5.999989,-0.000000,0.000000
5.999989,-0.000000,0.000000
6.111100,-0.000000,0.000000
6.222211,-0.000000,0.000000
6.333322,-0.000000,0.000000
6.444433,-0.000000,0.000000
6.555545,-0.000000,0.000000
6.666656,-0.000000,0.000000
6.777767,-0.000000,0.000000
6.888878,-0.000000,0.000000
6.999989,-0.000000,0.000000
6.999989,-0.000000,0.000000
7.111100,-0.000000,0.000000
7.222211,-0.000000,0.000000
7.333322,-0.000000,0.000000
7.444433,-0.000000,0.000000
7.555545,-0.000000,0.000000
7.666656,-0.000000,0.000000
7.777767,-0.000000,0.000000
7.888878,-0.000000,0.000000
7.999989,-0.000000,0.000000
7.999989,-0.000000,0.000000
8.111100,-0.000000,0.000000
8.222211,-0.000000,0.000000
8.333322,-0.000000,0.000000
8.444433,-0.000000,0.000000
8.555545,-0.000000,0.000000
8.666656,-0.000000,0.000000
8.777767,-0.000000,0.000000
8.888878,-0.000000,0.000000
8.999989,-0.000000,0.000000
8.999989,-0.000000,0.000000
9.111100,-0.000000,0.000000
9.222211,-0.000000,0.000000
9.333322,-0.000000,0.000000
9.444433,-0.000000,0.000000
9.555545,-0.000000,0.000000
9.666656,-0.000000,0.000000
9.777767,-0.000000,0.000000
9.888878,-0.000000,0.000000
9.999989,-0.000000,0.000000
9.999989,-0.000000,0.000000
10.111100,-0.000000,0.000000
10.222211,-0.000000,0.000000
10.333322,-0.000000,0.000000
10.444433,-0.000000,0.000000
10.555545,-0.000000,0.000000
10.666656,-0.000000,0.000000
10.777767,-0.000000,0.000000
10.888878,-0.000000,0.000000
10.999978,-0.000000,0.000000


==> srcTikz/S23_sampling/Sig23_2_3.dat <==
0.000000,0.000000,0.000000
0.111100,-0.012851,-0.012493
0.222211,-0.025416,-0.024702
0.333322,-0.037695,-0.036629
0.444433,-0.049690,-0.048275
0.555545,-0.061403,-0.059641
0.666656,-0.072834,-0.070728
0.777767,-0.083985,-0.081538
0.888878,-0.094858,-0.092073
0.999989,-0.105453,-0.102334
0.999989,-0.105453,-0.102334
1.111100,-0.106339,-0.103203
1.222211,-0.107201,-0.104049
1.333322,-0.108039,-0.104872
1.444433,-0.108854,-0.105673
1.555545,-0.109646,-0.106452
1.666656,-0.110414,-0.107208
1.777767,-0.111159,-0.107942
1.888878,-0.111882,-0.108653
1.999989,-0.112581,-0.109343
1.999989,-0.112581,-0.109343
2.111100,-0.120474,-0.117062
2.222211,-0.128102,-0.124512
2.333322,-0.135466,-0.131693
2.444433,-0.142569,-0.138605
2.555545,-0.149410,-0.145249
2.666656,-0.155990,-0.151626
2.777767,-0.162311,-0.157737
2.888878,-0.168373,-0.163583
2.999989,-0.174176,-0.169165
2.999989,-0.174176,-0.169165
3.111100,-0.174650,-0.169628
3.222211,-0.175102,-0.170071
3.333322,-0.175532,-0.170492
3.444433,-0.175939,-0.170892
3.555545,-0.176325,-0.171271
3.666656,-0.176688,-0.171629
3.777767,-0.177030,-0.171967
3.888878,-0.177349,-0.172283
3.999989,-0.177647,-0.172578
3.999989,-0.177647,-0.172578
4.111100,-0.180905,-0.175816
4.222211,-0.183910,-0.178791
4.333322,-0.186665,-0.181504
4.444433,-0.189168,-0.183955
4.555545,-0.191421,-0.186145
4.666656,-0.193423,-0.188073
4.777767,-0.195175,-0.189739
4.888878,-0.196677,-0.191145
4.999989,-0.197930,-0.192290
4.999989,-0.197930,-0.192290
5.111100,-0.198011,-0.192367
5.222211,-0.198070,-0.192423
5.333322,-0.198107,-0.192458
5.444433,-0.198123,-0.192473
5.555545,-0.198117,-0.192467
5.666656,-0.198090,-0.192441
5.777767,-0.198041,-0.192394
5.888878,-0.197970,-0.192326
5.999989,-0.197878,-0.192238
5.999989,-0.197878,-0.192238
6.111100,-0.196636,-0.191105
6.222211,-0.195145,-0.189710
6.333322,-0.193404,-0.188055
6.444433,-0.191413,-0.186138
6.555545,-0.189171,-0.183960
6.666656,-0.186679,-0.181521
6.777767,-0.183935,-0.178819
6.888878,-0.180941,-0.175855
6.999989,-0.177694,-0.172628
6.999989,-0.177694,-0.172628
7.111100,-0.177385,-0.172321
7.222211,-0.177053,-0.171993
7.333322,-0.176700,-0.171644
7.444433,-0.176325,-0.171274
7.555545,-0.175928,-0.170883
7.666656,-0.175508,-0.170472
7.777767,-0.175067,-0.170039
7.888878,-0.174604,-0.169585
7.999989,-0.174118,-0.169110
7.999989,-0.174118,-0.169110
8.111100,-0.168325,-0.163539
8.222211,-0.162273,-0.157704
8.333322,-0.155963,-0.151603
8.444433,-0.149392,-0.145236
8.555545,-0.142561,-0.138602
8.666656,-0.135469,-0.131700
8.777767,-0.128113,-0.124530
8.888878,-0.120495,-0.117090
8.999989,-0.112612,-0.109379
8.999989,-0.112612,-0.109379
9.111100,-0.111901,-0.108678
9.222211,-0.111167,-0.107954
9.333322,-0.110410,-0.107209
9.444433,-0.109629,-0.106441
9.555545,-0.108826,-0.105651
9.666656,-0.107999,-0.104838
9.777767,-0.107149,-0.104003
9.888878,-0.106275,-0.103145
9.999989,-0.105378,-0.102264
9.999989,-0.105378,-0.102264
10.111100,-0.094791,-0.092013
10.222211,-0.083926,-0.081487
10.333322,-0.072783,-0.070685
10.444433,-0.061360,-0.059605
10.555545,-0.049655,-0.048248
10.666656,-0.037667,-0.036610
10.777767,-0.025396,-0.024690
10.888878,-0.012838,-0.012488
10.999978,0.000006,-0.000003


==> srcTikz/S23_sampling/Sig23_2_4.dat <==
0.000000,0.000000,0.000000
0.111100,-0.018185,-0.017667
0.222211,-0.035966,-0.034935
0.333322,-0.053342,-0.051802
0.444433,-0.070315,-0.068271
0.555545,-0.086889,-0.084345
0.666656,-0.103064,-0.100024
0.777767,-0.118843,-0.115313
0.888878,-0.134228,-0.130211
0.999989,-0.149221,-0.144722
0.999989,-0.149221,-0.144722
1.111100,-0.150474,-0.145951
1.222211,-0.151693,-0.147148
1.333322,-0.152879,-0.148312
1.444433,-0.154032,-0.149445
1.555545,-0.155152,-0.150546
1.666656,-0.156239,-0.151615
1.777767,-0.157293,-0.152653
1.888878,-0.158315,-0.153659
1.999989,-0.159304,-0.154634
1.999989,-0.159304,-0.154634
2.111100,-0.170471,-0.165551
2.222211,-0.181264,-0.176087
2.333322,-0.191685,-0.186242
2.444433,-0.201734,-0.196017
2.555545,-0.211413,-0.205413
2.666656,-0.220723,-0.214432
2.777767,-0.229666,-0.223074
2.888878,-0.238243,-0.231342
2.999989,-0.246454,-0.239235
2.999989,-0.246454,-0.239235
3.111100,-0.247124,-0.239891
3.222211,-0.247764,-0.240516
3.333322,-0.248371,-0.241112
3.444433,-0.248948,-0.241678
3.555545,-0.249493,-0.242214
3.666656,-0.250007,-0.242721
3.777767,-0.250490,-0.243198
3.888878,-0.250942,-0.243645
3.999989,-0.251364,-0.244062
3.999989,-0.251364,-0.244062
4.111100,-0.255972,-0.248641
4.222211,-0.260225,-0.252849
4.333322,-0.264122,-0.256686
4.444433,-0.267664,-0.260152
4.555545,-0.270851,-0.263248
4.666656,-0.273684,-0.265975
4.777767,-0.276163,-0.268332
4.888878,-0.278288,-0.270320
4.999989,-0.280060,-0.271940
4.999989,-0.280060,-0.271940
5.111100,-0.280174,-0.272048
5.222211,-0.280257,-0.272127
5.333322,-0.280310,-0.272177
5.444433,-0.280333,-0.272198
5.555545,-0.280324,-0.272190
5.666656,-0.280286,-0.272152
5.777767,-0.280216,-0.272086
5.888878,-0.280116,-0.271991
5.999989,-0.279986,-0.271866
5.999989,-0.279986,-0.271866
6.111100,-0.278230,-0.270263
6.222211,-0.276120,-0.268291
6.333322,-0.273657,-0.265950
6.444433,-0.270840,-0.263239
6.555545,-0.267668,-0.260159
6.666656,-0.264142,-0.256709
6.777767,-0.260260,-0.252888
6.888878,-0.256023,-0.248696
6.999989,-0.251430,-0.244133
6.999989,-0.251430,-0.244133
7.111100,-0.250992,-0.243698
7.222211,-0.250524,-0.243235
7.333322,-0.250024,-0.242741
7.444433,-0.249493,-0.242218
7.555545,-0.248932,-0.241666
7.666656,-0.248339,-0.241083
7.777767,-0.247714,-0.240471
7.888878,-0.247059,-0.239829
7.999989,-0.246372,-0.239157
7.999989,-0.246372,-0.239157
8.111100,-0.238175,-0.231280
8.222211,-0.229613,-0.223027
8.333322,-0.220684,-0.214399
8.444433,-0.211388,-0.205395
8.555545,-0.201723,-0.196013
8.666656,-0.191688,-0.186253
8.777767,-0.181281,-0.176112
8.888878,-0.170502,-0.165590
8.999989,-0.159348,-0.154686
8.999989,-0.159348,-0.154686
9.111100,-0.158342,-0.153693
9.222211,-0.157304,-0.152671
9.333322,-0.156233,-0.151616
9.444433,-0.155129,-0.150530
9.555545,-0.153992,-0.149412
9.666656,-0.152823,-0.148263
9.777767,-0.151620,-0.147082
9.888878,-0.150384,-0.145869
9.999989,-0.149115,-0.144624
9.999989,-0.149115,-0.144624
10.111100,-0.134134,-0.130127
10.222211,-0.118760,-0.115240
10.333322,-0.102992,-0.099963
10.444433,-0.086828,-0.084295
10.555545,-0.070266,-0.068232
10.666656,-0.053303,-0.051774
10.777767,-0.035937,-0.034917
10.888878,-0.018167,-0.017661
10.999978,0.000008,-0.000004


==> srcTikz/S23_sampling/Sig23_3_0.dat <==
0.000000,0.000000,-0.000000
0.111100,0.012859,0.012493
0.222211,0.025432,0.024702
0.333322,0.037719,0.036629
0.444433,0.049721,0.048275
0.555545,0.061441,0.059641
0.666656,0.072878,0.070728
0.777767,0.084036,0.081538
0.888878,0.094915,0.092073
0.999989,0.105517,0.102334
0.999989,0.105517,0.102334
1.111100,0.106403,0.103203
1.222211,0.107265,0.104049
1.333322,0.108103,0.104872
1.444433,0.108919,0.105673
1.555545,0.109711,0.106452
1.666656,0.110479,0.107208
1.777767,0.111225,0.107942
1.888878,0.111947,0.108653
1.999989,0.112647,0.109343
1.999989,0.112647,0.109343
2.111100,0.120543,0.117062
2.222211,0.128175,0.124512
2.333322,0.135544,0.131693
2.444433,0.142650,0.138605
2.555545,0.149494,0.145249
2.666656,0.156078,0.151626
2.777767,0.162401,0.157737
2.888878,0.168466,0.163583
2.999989,0.174272,0.169165
2.999989,0.174272,0.169165
3.111100,0.174746,0.169628
3.222211,0.175198,0.170071
3.333322,0.175628,0.170492
3.444433,0.176036,0.170892
3.555545,0.176421,0.171271
3.666656,0.176785,0.171629
3.777767,0.177127,0.171967
3.888878,0.177446,0.172283
3.999989,0.177744,0.172578
3.999989,0.177744,0.172578
4.111100,0.181003,0.175816
4.222211,0.184010,0.178791
4.333322,0.186766,0.181504
4.444433,0.189270,0.183955
4.555545,0.191524,0.186145
4.666656,0.193527,0.188073
4.777767,0.195280,0.189739
4.888878,0.196783,0.191145
4.999989,0.198036,0.192290
4.999989,0.198036,0.192290
5.111100,0.198116,0.192367
5.222211,0.198175,0.192423
5.333322,0.198213,0.192458
5.444433,0.198229,0.192473
5.555545,0.198223,0.192467
5.666656,0.198195,0.192441
5.777767,0.198146,0.192394
5.888878,0.198076,0.192326
5.999989,0.197983,0.192238
5.999989,0.197983,0.192238
6.111100,0.196742,0.191105
6.222211,0.195250,0.189710
6.333322,0.193508,0.188055
6.444433,0.191516,0.186138
6.555545,0.189273,0.183960
6.666656,0.186780,0.181521
6.777767,0.184035,0.178819
6.888878,0.181039,0.175855
6.999989,0.177791,0.172628
6.999989,0.177791,0.172628
7.111100,0.177482,0.172321
7.222211,0.177150,0.171993
7.333322,0.176797,0.171644
7.444433,0.176422,0.171274
7.555545,0.176024,0.170883
7.666656,0.175605,0.170472
7.777767,0.175164,0.170039
7.888878,0.174700,0.169585
7.999989,0.174214,0.169110
7.999989,0.174214,0.169110
8.111100,0.168418,0.163539
8.222211,0.162364,0.157704
8.333322,0.156050,0.151603
8.444433,0.149477,0.145236
8.555545,0.142642,0.138602
8.666656,0.135546,0.131700
8.777767,0.128187,0.124530
8.888878,0.120565,0.117090
8.999989,0.112678,0.109379
8.999989,0.112678,0.109379
9.111100,0.111967,0.108678
9.222211,0.111233,0.107954
9.333322,0.110475,0.107209
9.444433,0.109695,0.106441
9.555545,0.108891,0.105651
9.666656,0.108064,0.104838
9.777767,0.107213,0.104003
9.888878,0.106339,0.103145
9.999989,0.105442,0.102264
9.999989,0.105442,0.102264
10.111100,0.094848,0.092013
10.222211,0.083977,0.081487
10.333322,0.072828,0.070685
10.444433,0.061398,0.059605
10.555545,0.049686,0.048248
10.666656,0.037691,0.036610
10.777767,0.025412,0.024690
10.888878,0.012846,0.012488
10.999978,-0.000006,0.000003


==> srcTikz/S23_sampling/Sig23_3_1.dat <==
0.000000,0.000000,-0.000000
0.111100,0.009087,0.008834
0.222211,0.017972,0.017467
0.333322,0.026655,0.025901
0.444433,0.035137,0.034135
0.555545,0.043419,0.042172
0.666656,0.051502,0.050012
0.777767,0.059387,0.057656
0.888878,0.067075,0.065106
0.999989,0.074568,0.072361
0.999989,0.074568,0.072361
1.111100,0.075194,0.072976
1.222211,0.075804,0.073574
1.333322,0.076396,0.074156
1.444433,0.076973,0.074722
1.555545,0.077533,0.075273
1.666656,0.078076,0.075808
1.777767,0.078603,0.076326
1.888878,0.079114,0.076830
1.999989,0.079608,0.077317
1.999989,0.079608,0.077317
2.111100,0.085189,0.082776
2.222211,0.090583,0.088043
2.333322,0.095791,0.093121
2.444433,0.100813,0.098008
2.555545,0.105651,0.102706
2.666656,0.110304,0.107216
2.777767,0.114773,0.111537
2.888878,0.119060,0.115671
2.999989,0.123163,0.119617
2.999989,0.123163,0.119617
3.111100,0.123499,0.119945
3.222211,0.123818,0.120258
3.333322,0.124122,0.120556
3.444433,0.124410,0.120839
3.555545,0.124683,0.121107
3.666656,0.124940,0.121360
3.777767,0.125181,0.121599
3.888878,0.125407,0.121822
3.999989,0.125618,0.122031
3.999989,0.125618,0.122031
4.111100,0.127921,0.124321
4.222211,0.130047,0.126424
4.333322,0.131994,0.128343
4.444433,0.133765,0.130076
4.555545,0.135357,0.131624
4.666656,0.136773,0.132987
4.777767,0.138012,0.134166
4.888878,0.139074,0.135160
4.999989,0.139960,0.135970
4.999989,0.139960,0.135970
5.111100,0.140017,0.136024
5.222211,0.140059,0.136064
5.333322,0.140085,0.136088
5.444433,0.140096,0.136099
5.555545,0.140092,0.136095
5.666656,0.140073,0.136076
5.777767,0.140038,0.136043
5.888878,0.139988,0.135995
5.999989,0.139923,0.135933
5.999989,0.139923,0.135933
6.111100,0.139045,0.135131
6.222211,0.137991,0.134145
6.333322,0.136760,0.132975
6.444433,0.135352,0.131620
6.555545,0.133767,0.130080
6.666656,0.132004,0.128354
6.777767,0.130064,0.126444
6.888878,0.127947,0.124348
6.999989,0.125651,0.122066
6.999989,0.125651,0.122066
7.111100,0.125432,0.121849
7.222211,0.125198,0.121617
7.333322,0.124948,0.121371
7.444433,0.124683,0.121109
7.555545,0.124402,0.120833
7.666656,0.124105,0.120542
7.777767,0.123793,0.120236
7.888878,0.123466,0.119915
7.999989,0.123122,0.119579
7.999989,0.123122,0.119579
8.111100,0.119026,0.115640
8.222211,0.114746,0.111514
8.333322,0.110284,0.107200
8.444433,0.105638,0.102697
8.555545,0.100808,0.098007
8.666656,0.095792,0.093126
8.777767,0.090592,0.088056
8.888878,0.085204,0.082795
8.999989,0.079630,0.077343
8.999989,0.079630,0.077343
9.111100,0.079127,0.076847
9.222211,0.078608,0.076335
9.333322,0.078073,0.075808
9.444433,0.077521,0.075265
9.555545,0.076953,0.074706
9.666656,0.076368,0.074131
9.777767,0.075767,0.073541
9.888878,0.075149,0.072934
9.999989,0.074515,0.072312
9.999989,0.074515,0.072312
10.111100,0.067028,0.065063
10.222211,0.059346,0.057620
10.333322,0.051466,0.049982
10.444433,0.043388,0.042147
10.555545,0.035112,0.034116
10.666656,0.026635,0.025887
10.777767,0.017958,0.017459
10.888878,0.009078,0.008830
10.999978,-0.000004,0.000002


==> srcTikz/S23_sampling/Sig23_3_2.dat <==
0.000000,0.000000,-0.000000
0.111100,-0.000000,0.000000
0.222211,-0.000000,0.000000
0.333322,-0.000000,0.000000
0.444433,-0.000000,0.000000
0.555545,-0.000000,0.000000
0.666656,-0.000000,0.000000
0.777767,-0.000000,0.000000
0.888878,-0.000000,0.000000
0.999989,-0.000000,0.000000
0.999989,-0.000000,0.000000
1.111100,-0.000000,0.000000
1.222211,-0.000000,0.000000
1.333322,-0.000000,0.000000
1.444433,-0.000000,0.000000
1.555545,-0.000000,0.000000
1.666656,-0.000000,0.000000
1.777767,-0.000000,0.000000
1.888878,-0.000000,0.000000
1.999989,-0.000000,0.000000
1.999989,-0.000000,0.000000
2.111100,-0.000000,0.000000
2.222211,-0.000000,0.000000
2.333322,-0.000000,0.000000
2.444433,-0.000000,0.000000
2.555545,-0.000000,0.000000
2.666656,-0.000000,0.000000
2.777767,-0.000000,0.000000
2.888878,-0.000000,0.000000
2.999989,-0.000000,0.000000
2.999989,-0.000000,0.000000
3.111100,-0.000000,0.000000
3.222211,-0.000000,0.000000
3.333322,-0.000000,0.000000
3.444433,-0.000000,0.000000
3.555545,-0.000000,0.000000
3.666656,-0.000000,0.000000
3.777767,-0.000000,0.000000
3.888878,-0.000000,0.000000
3.999989,-0.000000,0.000000
3.999989,-0.000000,0.000000
4.111100,-0.000000,0.000000
4.222211,-0.000000,0.000000
4.333322,-0.000000,0.000000
4.444433,-0.000000,0.000000
4.555545,-0.000000,0.000000
4.666656,-0.000000,0.000000
4.777767,-0.000000,0.000000
4.888878,-0.000000,0.000000
4.999989,-0.000000,0.000000
4.999989,-0.000000,0.000000
5.111100,-0.000000,0.000000
5.222211,-0.000000,0.000000
5.333322,-0.000000,0.000000
5.444433,-0.000000,0.000000
5.555545,-0.000000,0.000000
5.666656,-0.000000,0.000000
5.777767,-0.000000,0.000000
5.888878,-0.000000,0.000000
5.999989,-0.000000,0.000000
5.999989,-0.000000,0.000000
6.111100,-0.000000,0.000000
6.222211,-0.000000,0.000000
6.333322,-0.000000,0.000000
6.444433,-0.000000,0.000000
6.555545,-0.000000,0.000000
6.666656,-0.000000,0.000000
6.777767,-0.000000,0.000000
6.888878,-0.000000,0.000000
6.999989,-0.000000,0.000000
6.999989,-0.000000,0.000000
7.111100,-0.000000,0.000000
7.222211,-0.000000,0.000000
7.333322,-0.000000,0.000000
7.444433,-0.000000,0.000000
7.555545,-0.000000,0.000000
7.666656,-0.000000,0.000000
7.777767,-0.000000,0.000000
7.888878,-0.000000,0.000000
7.999989,-0.000000,0.000000
7.999989,-0.000000,0.000000
8.111100,-0.000000,0.000000
8.222211,-0.000000,0.000000
8.333322,-0.000000,0.000000
8.444433,-0.000000,0.000000
8.555545,-0.000000,0.000000
8.666656,-0.000000,0.000000
8.777767,-0.000000,0.000000
8.888878,-0.000000,0.000000
8.999989,-0.000000,0.000000
8.999989,-0.000000,0.000000
9.111100,-0.000000,0.000000
9.222211,-0.000000,0.000000
9.333322,-0.000000,0.000000
9.444433,-0.000000,0.000000
9.555545,-0.000000,0.000000
9.666656,-0.000000,0.000000
9.777767,-0.000000,0.000000
9.888878,-0.000000,0.000000
9.999989,-0.000000,0.000000
9.999989,-0.000000,0.000000
10.111100,-0.000000,0.000000
10.222211,-0.000000,0.000000
10.333322,-0.000000,0.000000
10.444433,-0.000000,0.000000
10.555545,-0.000000,0.000000
10.666656,-0.000000,0.000000
10.777767,-0.000000,0.000000
10.888878,-0.000000,0.000000
10.999978,-0.000000,0.000000


==> srcTikz/S23_sampling/Sig23_3_3.dat <==
0.000000,0.000000,0.000000
0.111100,-0.009087,-0.008834
0.222211,-0.017972,-0.017467
0.333322,-0.026655,-0.025901
0.444433,-0.035137,-0.034135
0.555545,-0.043419,-0.042172
0.666656,-0.051502,-0.050012
0.777767,-0.059387,-0.057656
0.888878,-0.067075,-0.065106
0.999989,-0.074568,-0.072361
0.999989,-0.074568,-0.072361
1.111100,-0.075194,-0.072976
1.222211,-0.075804,-0.073574
1.333322,-0.076396,-0.074156
1.444433,-0.076973,-0.074722
1.555545,-0.077533,-0.075273
1.666656,-0.078076,-0.075808
1.777767,-0.078603,-0.076326
1.888878,-0.079114,-0.076830
1.999989,-0.079608,-0.077317
1.999989,-0.079608,-0.077317
2.111100,-0.085189,-0.082776
2.222211,-0.090583,-0.088043
2.333322,-0.095791,-0.093121
2.444433,-0.100813,-0.098008
2.555545,-0.105651,-0.102706
2.666656,-0.110304,-0.107216
2.777767,-0.114773,-0.111537
2.888878,-0.119060,-0.115671
2.999989,-0.123163,-0.119617
2.999989,-0.123163,-0.119617
3.111100,-0.123499,-0.119945
3.222211,-0.123818,-0.120258
3.333322,-0.124122,-0.120556
3.444433,-0.124410,-0.120839
3.555545,-0.124683,-0.121107
3.666656,-0.124940,-0.121360
3.777767,-0.125181,-0.121599
3.888878,-0.125407,-0.121822
3.999989,-0.125618,-0.122031
3.999989,-0.125618,-0.122031
4.111100,-0.127921,-0.124321
4.222211,-0.130047,-0.126424
4.333322,-0.131994,-0.128343
4.444433,-0.133765,-0.130076
4.555545,-0.135357,-0.131624
4.666656,-0.136773,-0.132987
4.777767,-0.138012,-0.134166
4.888878,-0.139074,-0.135160
4.999989,-0.139960,-0.135970
4.999989,-0.139960,-0.135970
5.111100,-0.140017,-0.136024
5.222211,-0.140059,-0.136064
5.333322,-0.140085,-0.136088
5.444433,-0.140096,-0.136099
5.555545,-0.140092,-0.136095
5.666656,-0.140073,-0.136076
5.777767,-0.140038,-0.136043
5.888878,-0.139988,-0.135995
5.999989,-0.139923,-0.135933
5.999989,-0.139923,-0.135933
6.111100,-0.139045,-0.135131
6.222211,-0.137991,-0.134145
6.333322,-0.136760,-0.132975
6.444433,-0.135352,-0.131620
6.555545,-0.133767,-0.130080
6.666656,-0.132004,-0.128354
6.777767,-0.130064,-0.126444
6.888878,-0.127947,-0.124348
6.999989,-0.125651,-0.122066
6.999989,-0.125651,-0.122066
7.111100,-0.125432,-0.121849
7.222211,-0.125198,-0.121617
7.333322,-0.124948,-0.121371
7.444433,-0.124683,-0.121109
7.555545,-0.124402,-0.120833
7.666656,-0.124105,-0.120542
7.777767,-0.123793,-0.120236
7.888878,-0.123466,-0.119915
7.999989,-0.123122,-0.119579
7.999989,-0.123122,-0.119579
8.111100,-0.119026,-0.115640
8.222211,-0.114746,-0.111514
8.333322,-0.110284,-0.107200
8.444433,-0.105638,-0.102697
8.555545,-0.100808,-0.098007
8.666656,-0.095792,-0.093126
8.777767,-0.090592,-0.088056
8.888878,-0.085204,-0.082795
8.999989,-0.079630,-0.077343
8.999989,-0.079630,-0.077343
9.111100,-0.079127,-0.076847
9.222211,-0.078608,-0.076335
9.333322,-0.078073,-0.075808
9.444433,-0.077521,-0.075265
9.555545,-0.076953,-0.074706
9.666656,-0.076368,-0.074131
9.777767,-0.075767,-0.073541
9.888878,-0.075149,-0.072934
9.999989,-0.074515,-0.072312
9.999989,-0.074515,-0.072312
10.111100,-0.067028,-0.065063
10.222211,-0.059346,-0.057620
10.333322,-0.051466,-0.049982
10.444433,-0.043388,-0.042147
10.555545,-0.035112,-0.034116
10.666656,-0.026635,-0.025887
10.777767,-0.017958,-0.017459
10.888878,-0.009078,-0.008830
10.999978,0.000004,-0.000002


==> srcTikz/S23_sampling/Sig23_3_4.dat <==
0.000000,0.000000,0.000000
0.111100,-0.012859,-0.012493
0.222211,-0.025432,-0.024702
0.333322,-0.037719,-0.036629
0.444433,-0.049721,-0.048275
0.555545,-0.061441,-0.059641
0.666656,-0.072878,-0.070728
0.777767,-0.084036,-0.081538
0.888878,-0.094915,-0.092073
0.999989,-0.105517,-0.102334
0.999989,-0.105517,-0.102334
1.111100,-0.106403,-0.103203
1.222211,-0.107265,-0.104049
1.333322,-0.108103,-0.104872
1.444433,-0.108919,-0.105673
1.555545,-0.109711,-0.106452
1.666656,-0.110479,-0.107208
1.777767,-0.111225,-0.107942
1.888878,-0.111947,-0.108653
1.999989,-0.112647,-0.109343
1.999989,-0.112647,-0.109343
2.111100,-0.120543,-0.117062
2.222211,-0.128175,-0.124512
2.333322,-0.135544,-0.131693
2.444433,-0.142650,-0.138605
2.555545,-0.149494,-0.145249
2.666656,-0.156078,-0.151626
2.777767,-0.162401,-0.157737
2.888878,-0.168466,-0.163583
2.999989,-0.174272,-0.169165
2.999989,-0.174272,-0.169165
3.111100,-0.174746,-0.169628
3.222211,-0.175198,-0.170071
3.333322,-0.175628,-0.170492
3.444433,-0.176036,-0.170892
3.555545,-0.176421,-0.171271
3.666656,-0.176785,-0.171629
3.777767,-0.177127,-0.171967
3.888878,-0.177446,-0.172283
3.999989,-0.177744,-0.172578
3.999989,-0.177744,-0.172578
4.111100,-0.181003,-0.175816
4.222211,-0.184010,-0.178791
4.333322,-0.186766,-0.181504
4.444433,-0.189270,-0.183955
4.555545,-0.191524,-0.186145
4.666656,-0.193527,-0.188073
4.777767,-0.195280,-0.189739
4.888878,-0.196783,-0.191145
4.999989,-0.198036,-0.192290
4.999989,-0.198036,-0.192290
5.111100,-0.198116,-0.192367
5.222211,-0.198175,-0.192423
5.333322,-0.198213,-0.192458
5.444433,-0.198229,-0.192473
5.555545,-0.198223,-0.192467
5.666656,-0.198195,-0.192441
5.777767,-0.198146,-0.192394
5.888878,-0.198076,-0.192326
5.999989,-0.197983,-0.192238
5.999989,-0.197983,-0.192238
6.111100,-0.196742,-0.191105
6.222211,-0.195250,-0.189710
6.333322,-0.193508,-0.188055
6.444433,-0.191516,-0.186138
6.555545,-0.189273,-0.183960
6.666656,-0.186780,-0.181521
6.777767,-0.184035,-0.178819
6.888878,-0.181039,-0.175855
6.999989,-0.177791,-0.172628
6.999989,-0.177791,-0.172628
7.111100,-0.177482,-0.172321
7.222211,-0.177150,-0.171993
7.333322,-0.176797,-0.171644
7.444433,-0.176422,-0.171274
7.555545,-0.176024,-0.170883
7.666656,-0.175605,-0.170472
7.777767,-0.175164,-0.170039
7.888878,-0.174700,-0.169585
7.999989,-0.174214,-0.169110
7.999989,-0.174214,-0.169110
8.111100,-0.168418,-0.163539
8.222211,-0.162364,-0.157704
8.333322,-0.156050,-0.151603
8.444433,-0.149477,-0.145236
8.555545,-0.142642,-0.138602
8.666656,-0.135546,-0.131700
8.777767,-0.128187,-0.124530
8.888878,-0.120565,-0.117090
8.999989,-0.112678,-0.109379
8.999989,-0.112678,-0.109379
9.111100,-0.111967,-0.108678
9.222211,-0.111233,-0.107954
9.333322,-0.110475,-0.107209
9.444433,-0.109695,-0.106441
9.555545,-0.108891,-0.105651
9.666656,-0.108064,-0.104838
9.777767,-0.107213,-0.104003
9.888878,-0.106339,-0.103145
9.999989,-0.105442,-0.102264
9.999989,-0.105442,-0.102264
10.111100,-0.094848,-0.092013
10.222211,-0.083977,-0.081487
10.333322,-0.072828,-0.070685
10.444433,-0.061398,-0.059605
10.555545,-0.049686,-0.048248
10.666656,-0.037691,-0.036610
10.777767,-0.025412,-0.024690
10.888878,-0.012846,-0.012488
10.999978,0.000006,-0.000003


==> srcTikz/S23_sampling/Sig23_4_0.dat <==
0.000000,0.000000,-0.000000
0.111100,0.000000,0.000000
0.222211,0.000000,0.000000
0.333322,0.000000,0.000000
0.444433,0.000000,0.000000
0.555545,0.000000,0.000000
0.666656,0.000000,0.000000
0.777767,0.000000,0.000000
0.888878,0.000000,0.000000
0.999989,0.000000,0.000000
0.999989,0.000000,0.000000
1.111100,0.000000,0.000000
1.222211,0.000000,0.000000
1.333322,0.000000,0.000000
1.444433,0.000000,0.000000
1.555545,0.000000,0.000000
1.666656,0.000000,0.000000
1.777767,0.000000,0.000000
1.888878,0.000000,0.000000
1.999989,0.000000,0.000000
1.999989,0.000000,0.000000
2.111100,0.000000,0.000000
2.222211,0.000000,0.000000
2.333322,0.000000,0.000000
2.444433,0.000000,0.000000
2.555545,0.000000,0.000000
2.666656,0.000000,0.000000
2.777767,0.000000,0.000000
2.888878,0.000000,0.000000
2.999989,0.000000,0.000000
2.999989,0.000000,0.000000
3.111100,0.000000,0.000000
3.222211,0.000000,0.000000
3.333322,0.000000,0.000000
3.444433,0.000000,0.000000
3.555545,0.000000,0.000000
3.666656,0.000000,0.000000
3.777767,0.000000,0.000000
3.888878,0.000000,0.000000
3.999989,0.000000,0.000000
3.999989,0.000000,0.000000
4.111100,0.000000,0.000000
4.222211,0.000000,0.000000
4.333322,0.000000,0.000000
4.444433,0.000000,0.000000
4.555545,0.000000,0.000000
4.666656,0.000000,0.000000
4.777767,0.000000,0.000000
4.888878,0.000000,0.000000
4.999989,0.000000,0.000000
4.999989,0.000000,0.000000
5.111100,0.000000,0.000000
5.222211,0.000000,0.000000
5.333322,0.000000,0.000000
5.444433,0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,0.000000,0.000000
10.333322,0.000000,0.000000
10.444433,0.000000,0.000000
10.555545,0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,-0.000000,0.000000


==> srcTikz/S23_sampling/Sig23_4_1.dat <==
0.000000,0.000000,-0.000000
0.111100,0.000000,0.000000
0.222211,0.000000,0.000000
0.333322,0.000000,0.000000
0.444433,0.000000,0.000000
0.555545,0.000000,0.000000
0.666656,0.000000,0.000000
0.777767,0.000000,0.000000
0.888878,0.000000,0.000000
0.999989,0.000000,0.000000
0.999989,0.000000,0.000000
1.111100,0.000000,0.000000
1.222211,0.000000,0.000000
1.333322,0.000000,0.000000
1.444433,0.000000,0.000000
1.555545,0.000000,0.000000
1.666656,0.000000,0.000000
1.777767,0.000000,0.000000
1.888878,0.000000,0.000000
1.999989,0.000000,0.000000
1.999989,0.000000,0.000000
2.111100,0.000000,0.000000
2.222211,0.000000,0.000000
2.333322,0.000000,0.000000
2.444433,0.000000,0.000000
2.555545,0.000000,0.000000
2.666656,0.000000,0.000000
2.777767,0.000000,0.000000
2.888878,0.000000,0.000000
2.999989,0.000000,0.000000
2.999989,0.000000,0.000000
3.111100,0.000000,0.000000
3.222211,0.000000,0.000000
3.333322,0.000000,0.000000
3.444433,0.000000,0.000000
3.555545,0.000000,0.000000
3.666656,0.000000,0.000000
3.777767,0.000000,0.000000
3.888878,0.000000,0.000000
3.999989,0.000000,0.000000
3.999989,0.000000,0.000000
4.111100,0.000000,0.000000
4.222211,0.000000,0.000000
4.333322,0.000000,0.000000
4.444433,0.000000,0.000000
4.555545,0.000000,0.000000
4.666656,0.000000,0.000000
4.777767,0.000000,0.000000
4.888878,0.000000,0.000000
4.999989,0.000000,0.000000
4.999989,0.000000,0.000000
5.111100,0.000000,0.000000
5.222211,0.000000,0.000000
5.333322,0.000000,0.000000
5.444433,0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,0.000000,0.000000
10.333322,0.000000,0.000000
10.444433,0.000000,0.000000
10.555545,0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,-0.000000,0.000000


==> srcTikz/S23_sampling/Sig23_4_2.dat <==
0.000000,0.000000,-0.000000
0.111100,0.000000,0.000000
0.222211,0.000000,0.000000
0.333322,0.000000,0.000000
0.444433,0.000000,0.000000
0.555545,0.000000,0.000000
0.666656,0.000000,0.000000
0.777767,0.000000,0.000000
0.888878,0.000000,0.000000
0.999989,0.000000,0.000000
0.999989,0.000000,0.000000
1.111100,0.000000,0.000000
1.222211,0.000000,0.000000
1.333322,0.000000,0.000000
1.444433,0.000000,0.000000
1.555545,0.000000,0.000000
1.666656,0.000000,0.000000
1.777767,0.000000,0.000000
1.888878,0.000000,0.000000
1.999989,0.000000,0.000000
1.999989,0.000000,0.000000
2.111100,0.000000,0.000000
2.222211,0.000000,0.000000
2.333322,0.000000,0.000000
2.444433,0.000000,0.000000
2.555545,0.000000,0.000000
2.666656,0.000000,0.000000
2.777767,0.000000,0.000000
2.888878,0.000000,0.000000
2.999989,0.000000,0.000000
2.999989,0.000000,0.000000
3.111100,0.000000,0.000000
3.222211,0.000000,0.000000
3.333322,0.000000,0.000000
3.444433,0.000000,0.000000
3.555545,0.000000,0.000000
3.666656,0.000000,0.000000
3.777767,0.000000,0.000000
3.888878,0.000000,0.000000
3.999989,0.000000,0.000000
3.999989,0.000000,0.000000
4.111100,0.000000,0.000000
4.222211,0.000000,0.000000
4.333322,0.000000,0.000000
4.444433,0.000000,0.000000
4.555545,0.000000,0.000000
4.666656,0.000000,0.000000
4.777767,0.000000,0.000000
4.888878,0.000000,0.000000
4.999989,0.000000,0.000000
4.999989,0.000000,0.000000
5.111100,0.000000,0.000000
5.222211,0.000000,0.000000
5.333322,0.000000,0.000000
5.444433,0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,0.000000,0.000000
10.333322,0.000000,0.000000
10.444433,0.000000,0.000000
10.555545,0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,0.000000,0.000000


==> srcTikz/S23_sampling/Sig23_4_3.dat <==
0.000000,0.000000,0.000000
0.111100,-0.000000,-0.000000
0.222211,-0.000000,-0.000000
0.333322,-0.000000,-0.000000
0.444433,-0.000000,-0.000000
0.555545,-0.000000,-0.000000
0.666656,-0.000000,-0.000000
0.777767,-0.000000,-0.000000
0.888878,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
1.111100,-0.000000,-0.000000
1.222211,-0.000000,-0.000000
1.333322,-0.000000,-0.000000
1.444433,-0.000000,-0.000000
1.555545,-0.000000,-0.000000
1.666656,-0.000000,-0.000000
1.777767,-0.000000,-0.000000
1.888878,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
2.111100,-0.000000,-0.000000
2.222211,-0.000000,-0.000000
2.333322,-0.000000,-0.000000
2.444433,-0.000000,-0.000000
2.555545,-0.000000,-0.000000
2.666656,-0.000000,-0.000000
2.777767,-0.000000,-0.000000
2.888878,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
3.111100,-0.000000,-0.000000
3.222211,-0.000000,-0.000000
3.333322,-0.000000,-0.000000
3.444433,-0.000000,-0.000000
3.555545,-0.000000,-0.000000
3.666656,-0.000000,-0.000000
3.777767,-0.000000,-0.000000
3.888878,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
4.111100,-0.000000,-0.000000
4.222211,-0.000000,-0.000000
4.333322,-0.000000,-0.000000
4.444433,-0.000000,-0.000000
4.555545,-0.000000,-0.000000
4.666656,-0.000000,-0.000000
4.777767,-0.000000,-0.000000
4.888878,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
5.111100,-0.000000,-0.000000
5.222211,-0.000000,-0.000000
5.333322,-0.000000,-0.000000
5.444433,-0.000000,-0.000000
5.555545,-0.000000,-0.000000
5.666656,-0.000000,-0.000000
5.777767,-0.000000,-0.000000
5.888878,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
6.111100,-0.000000,-0.000000
6.222211,-0.000000,-0.000000
6.333322,-0.000000,-0.000000
6.444433,-0.000000,-0.000000
6.555545,-0.000000,-0.000000
6.666656,-0.000000,-0.000000
6.777767,-0.000000,-0.000000
6.888878,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
7.111100,-0.000000,-0.000000
7.222211,-0.000000,-0.000000
7.333322,-0.000000,-0.000000
7.444433,-0.000000,-0.000000
7.555545,-0.000000,-0.000000
7.666656,-0.000000,-0.000000
7.777767,-0.000000,-0.000000
7.888878,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
8.111100,-0.000000,-0.000000
8.222211,-0.000000,-0.000000
8.333322,-0.000000,-0.000000
8.444433,-0.000000,-0.000000
8.555545,-0.000000,-0.000000
8.666656,-0.000000,-0.000000
8.777767,-0.000000,-0.000000
8.888878,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
9.111100,-0.000000,-0.000000
9.222211,-0.000000,-0.000000
9.333322,-0.000000,-0.000000
9.444433,-0.000000,-0.000000
9.555545,-0.000000,-0.000000
9.666656,-0.000000,-0.000000
9.777767,-0.000000,-0.000000
9.888878,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
10.111100,-0.000000,-0.000000
10.222211,-0.000000,-0.000000
10.333322,-0.000000,-0.000000
10.444433,-0.000000,-0.000000
10.555545,-0.000000,-0.000000
10.666656,-0.000000,-0.000000
10.777767,-0.000000,-0.000000
10.888878,-0.000000,-0.000000
10.999978,0.000000,-0.000000


==> srcTikz/S23_sampling/Sig23_4_4.dat <==
0.000000,0.000000,0.000000
0.111100,-0.000000,-0.000000
0.222211,-0.000000,-0.000000
0.333322,-0.000000,-0.000000
0.444433,-0.000000,-0.000000
0.555545,-0.000000,-0.000000
0.666656,-0.000000,-0.000000
0.777767,-0.000000,-0.000000
0.888878,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
0.999989,-0.000000,-0.000000
1.111100,-0.000000,-0.000000
1.222211,-0.000000,-0.000000
1.333322,-0.000000,-0.000000
1.444433,-0.000000,-0.000000
1.555545,-0.000000,-0.000000
1.666656,-0.000000,-0.000000
1.777767,-0.000000,-0.000000
1.888878,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
1.999989,-0.000000,-0.000000
2.111100,-0.000000,-0.000000
2.222211,-0.000000,-0.000000
2.333322,-0.000000,-0.000000
2.444433,-0.000000,-0.000000
2.555545,-0.000000,-0.000000
2.666656,-0.000000,-0.000000
2.777767,-0.000000,-0.000000
2.888878,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
2.999989,-0.000000,-0.000000
3.111100,-0.000000,-0.000000
3.222211,-0.000000,-0.000000
3.333322,-0.000000,-0.000000
3.444433,-0.000000,-0.000000
3.555545,-0.000000,-0.000000
3.666656,-0.000000,-0.000000
3.777767,-0.000000,-0.000000
3.888878,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
3.999989,-0.000000,-0.000000
4.111100,-0.000000,-0.000000
4.222211,-0.000000,-0.000000
4.333322,-0.000000,-0.000000
4.444433,-0.000000,-0.000000
4.555545,-0.000000,-0.000000
4.666656,-0.000000,-0.000000
4.777767,-0.000000,-0.000000
4.888878,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
4.999989,-0.000000,-0.000000
5.111100,-0.000000,-0.000000
5.222211,-0.000000,-0.000000
5.333322,-0.000000,-0.000000
5.444433,-0.000000,-0.000000
5.555545,-0.000000,-0.000000
5.666656,-0.000000,-0.000000
5.777767,-0.000000,-0.000000
5.888878,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
5.999989,-0.000000,-0.000000
6.111100,-0.000000,-0.000000
6.222211,-0.000000,-0.000000
6.333322,-0.000000,-0.000000
6.444433,-0.000000,-0.000000
6.555545,-0.000000,-0.000000
6.666656,-0.000000,-0.000000
6.777767,-0.000000,-0.000000
6.888878,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
6.999989,-0.000000,-0.000000
7.111100,-0.000000,-0.000000
7.222211,-0.000000,-0.000000
7.333322,-0.000000,-0.000000
7.444433,-0.000000,-0.000000
7.555545,-0.000000,-0.000000
7.666656,-0.000000,-0.000000
7.777767,-0.000000,-0.000000
7.888878,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
7.999989,-0.000000,-0.000000
8.111100,-0.000000,-0.000000
8.222211,-0.000000,-0.000000
8.333322,-0.000000,-0.000000
8.444433,-0.000000,-0.000000
8.555545,-0.000000,-0.000000
8.666656,-0.000000,-0.000000
8.777767,-0.000000,-0.000000
8.888878,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
8.999989,-0.000000,-0.000000
9.111100,-0.000000,-0.000000
9.222211,-0.000000,-0.000000
9.333322,-0.000000,-0.000000
9.444433,-0.000000,-0.000000
9.555545,-0.000000,-0.000000
9.666656,-0.000000,-0.000000
9.777767,-0.000000,-0.000000
9.888878,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
9.999989,-0.000000,-0.000000
10.111100,-0.000000,-0.000000
10.222211,-0.000000,-0.000000
10.333322,-0.000000,-0.000000
10.444433,-0.000000,-0.000000
10.555545,-0.000000,-0.000000
10.666656,-0.000000,-0.000000
10.777767,-0.000000,-0.000000
10.888878,-0.000000,-0.000000
10.999978,0.000000,-0.000000


==> srcTikz/S33_lay11/Sig33_1_1.dat <==
0.000000,-0.004317,0.000000,0.000927
0.333322,-0.002937,0.001358,0.002355
0.666656,0.001109,0.005306,0.006524
0.999989,0.007636,0.011658,0.013257
0.999989,0.007636,0.011660,0.011304
1.333322,0.016467,0.020286,0.020493
1.666656,0.027431,0.031045,0.031910
1.999989,0.040347,0.043752,0.045375
1.999989,0.040347,0.043756,0.047074
2.333322,0.055033,0.058215,0.062296
2.666656,0.071307,0.074222,0.079197
2.999989,0.088998,0.091597,0.097602
2.999989,0.088998,0.091602,0.096284
3.333322,0.107940,0.110213,0.116164
3.666656,0.127969,0.129914,0.137201
3.999989,0.148914,0.150523,0.159219
3.999989,0.148914,0.150529,0.160066
4.333322,0.170606,0.171882,0.182715
4.666656,0.192875,0.193802,0.205983
4.999989,0.215554,0.216109,0.229692
4.999989,0.215554,0.216116,0.229370
5.333322,0.238482,0.238672,0.253525
5.666656,0.261492,0.261315,0.277770
5.999989,0.284420,0.283864,0.301926
5.999989,0.284420,0.283871,0.301706
6.333322,0.307101,0.306186,0.325416
6.666656,0.329370,0.328106,0.348684
6.999989,0.351063,0.349454,0.371334
6.999989,0.351063,0.349460,0.372079
7.333322,0.372010,0.370075,0.394097
7.666656,0.392040,0.389778,0.415136
7.999989,0.410984,0.408385,0.435017
7.999989,0.410984,0.408391,0.433801
8.333322,0.428678,0.425772,0.452208
8.666656,0.444955,0.441781,0.469112
8.999989,0.459643,0.456237,0.484336
8.999989,0.459643,0.456241,0.485933
9.333322,0.472561,0.468953,0.499402
9.666656,0.483526,0.479713,0.510822
9.999989,0.492360,0.488338,0.520017
9.999989,0.492360,0.488340,0.518165
10.333322,0.498889,0.494695,0.524904
10.666656,0.502937,0.498643,0.529080
10.999978,0.504317,0.500000,0.530515


==> srcTikz/S33_lay3/Sig33_1_1.dat <==
0.000000,-0.002251,0.000000,0.002526
0.142854,0.001075,0.003400,0.005992
0.285711,0.010692,0.013084,0.015938
0.428568,0.025891,0.028303,0.031684
0.571426,0.045975,0.048323,0.052545
0.714283,0.070264,0.072422,0.077841
0.857140,0.098091,0.099891,0.106889
0.999997,0.128797,0.130007,0.139007
0.999997,0.128797,0.130029,0.135247
1.142854,0.161766,0.162445,0.170720
1.285711,0.196379,0.196714,0.207946
1.428568,0.231977,0.232094,0.246225
1.571426,0.267905,0.267846,0.284855
1.714283,0.303509,0.303230,0.323134
1.857140,0.338133,0.337508,0.360361
1.999997,0.371121,0.369916,0.395836
1.999997,0.371121,0.369938,0.392484
2.142854,0.401847,0.400090,0.424604
2.285711,0.429691,0.427572,0.453654
2.428568,0.453996,0.451680,0.478954
2.571426,0.474092,0.471705,0.499821
2.714283,0.489300,0.486926,0.515573
2.857140,0.498923,0.496607,0.525529
2.999994,0.502251,0.500000,0.529005


==> srcTikz/S33_sampling/Sig33_0_0.dat <==
0.000000,-0.000000,0.000000
0.111100,-0.000000,0.000000
0.222211,-0.000000,0.000000
0.333322,-0.000000,0.000000
0.444433,-0.000000,0.000000
0.555545,-0.000000,0.000000
0.666656,-0.000000,0.000000
0.777767,-0.000000,0.000000
0.888878,-0.000000,0.000000
0.999989,-0.000000,0.000000
0.999989,-0.000000,0.000000
1.111100,-0.000000,0.000000
1.222211,-0.000000,0.000000
1.333322,-0.000000,0.000000
1.444433,-0.000000,0.000000
1.555545,-0.000000,0.000000
1.666656,-0.000000,0.000000
1.777767,-0.000000,0.000000
1.888878,-0.000000,0.000000
1.999989,-0.000000,0.000000
1.999989,-0.000000,0.000000
2.111100,-0.000000,0.000000
2.222211,-0.000000,0.000000
2.333322,-0.000000,0.000000
2.444433,-0.000000,0.000000
2.555545,-0.000000,0.000000
2.666656,-0.000000,0.000000
2.777767,-0.000000,0.000000
2.888878,-0.000000,0.000000
2.999989,-0.000000,0.000000
2.999989,-0.000000,0.000000
3.111100,-0.000000,0.000000
3.222211,-0.000000,0.000000
3.333322,-0.000000,0.000000
3.444433,-0.000000,0.000000
3.555545,-0.000000,0.000000
3.666656,-0.000000,0.000000
3.777767,-0.000000,0.000000
3.888878,-0.000000,0.000000
3.999989,-0.000000,0.000000
3.999989,-0.000000,0.000000
4.111100,-0.000000,0.000000
4.222211,-0.000000,0.000000
4.333322,-0.000000,0.000000
4.444433,-0.000000,0.000000
4.555545,-0.000000,0.000000
4.666656,-0.000000,0.000000
4.777767,-0.000000,0.000000
4.888878,-0.000000,0.000000
4.999989,-0.000000,0.000000
4.999989,-0.000000,0.000000
5.111100,-0.000000,0.000000
5.222211,-0.000000,0.000000
5.333322,-0.000000,0.000000
5.444433,-0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,0.000000,0.000000
10.333322,0.000000,0.000000
10.444433,0.000000,0.000000
10.555545,0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,0.000000,0.000000


==> srcTikz/S33_sampling/Sig33_0_1.dat <==
0.000000,-0.003152,0.000000
0.111100,-0.003151,0.000000
0.222211,-0.003150,0.000000
0.333322,-0.003149,0.000000
0.444433,-0.003146,0.000000
0.555545,-0.003143,0.000000
0.666656,-0.003139,0.000000
0.777767,-0.003135,0.000000
0.888878,-0.003130,0.000000
0.999989,-0.003125,0.000000
0.999989,-0.003125,0.000000
1.111100,-0.003115,0.000000
1.222211,-0.003098,0.000000
1.333322,-0.003072,0.000000
1.444433,-0.003040,0.000000
1.555545,-0.003000,0.000000
1.666656,-0.002954,0.000000
1.777767,-0.002901,0.000000
1.888878,-0.002842,0.000000
1.999989,-0.002777,0.000000
1.999989,-0.002777,0.000000
2.111100,-0.002708,0.000000
2.222211,-0.002639,0.000000
2.333322,-0.002570,0.000000
2.444433,-0.002500,0.000000
2.555545,-0.002430,0.000000
2.666656,-0.002359,0.000000
2.777767,-0.002289,0.000000
2.888878,-0.002217,0.000000
2.999989,-0.002146,0.000000
2.999989,-0.002146,0.000000
3.111100,-0.002073,0.000000
3.222211,-0.001995,0.000000
3.333322,-0.001914,0.000000
3.444433,-0.001830,0.000000
3.555545,-0.001742,0.000000
3.666656,-0.001652,0.000000
3.777767,-0.001558,0.000000
3.888878,-0.001462,0.000000
3.999989,-0.001364,0.000000
3.999989,-0.001364,0.000000
4.111100,-0.001264,0.000000
4.222211,-0.001164,0.000000
4.333322,-0.001064,0.000000
4.444433,-0.000963,0.000000
4.555545,-0.000863,0.000000
4.666656,-0.000762,0.000000
4.777767,-0.000662,0.000000
4.888878,-0.000561,0.000000
4.999989,-0.000460,0.000000
4.999989,-0.000460,0.000000
5.111100,-0.000359,0.000000
5.222211,-0.000258,0.000000
5.333322,-0.000155,0.000000
5.444433,-0.000053,0.000000
5.555545,0.000049,0.000000
5.666656,0.000152,0.000000
5.777767,0.000254,0.000000
5.888878,0.000356,0.000000
5.999989,0.000457,0.000000
5.999989,0.000457,0.000000
6.111100,0.000558,0.000000
6.222211,0.000659,0.000000
6.333322,0.000759,0.000000
6.444433,0.000860,0.000000
6.555545,0.000960,0.000000
6.666656,0.001060,0.000000
6.777767,0.001161,0.000000
6.888878,0.001261,0.000000
6.999989,0.001361,0.000000
6.999989,0.001361,0.000000
7.111100,0.001459,0.000000
7.222211,0.001555,0.000000
7.333322,0.001649,0.000000
7.444433,0.001739,0.000000
7.555545,0.001827,0.000000
7.666656,0.001911,0.000000
7.777767,0.001992,0.000000
7.888878,0.002070,0.000000
7.999989,0.002143,0.000000
7.999989,0.002143,0.000000
8.111100,0.002215,0.000000
8.222211,0.002286,0.000000
8.333322,0.002357,0.000000
8.444433,0.002427,0.000000
8.555545,0.002498,0.000000
8.666656,0.002567,0.000000
8.777767,0.002637,0.000000
8.888878,0.002706,0.000000
8.999989,0.002775,0.000000
8.999989,0.002775,0.000000
9.111100,0.002840,0.000000
9.222211,0.002899,0.000000
9.333322,0.002952,0.000000
9.444433,0.002999,0.000000
9.555545,0.003038,0.000000
9.666656,0.003071,0.000000
9.777767,0.003096,0.000000
9.888878,0.003114,0.000000
9.999989,0.003124,0.000000
9.999989,0.003124,0.000000
10.111100,0.003129,0.000000
10.222211,0.003134,0.000000
10.333322,0.003139,0.000000
10.444433,0.003143,0.000000
10.555545,0.003146,0.000000
10.666656,0.003148,0.000000
10.777767,0.003150,0.000000
10.888878,0.003151,0.000000
10.999978,0.003152,0.000000


==> srcTikz/S33_sampling/Sig33_0_2.dat <==
0.000000,-0.004457,0.000000
0.111100,-0.004457,0.000000
0.222211,-0.004455,0.000000
0.333322,-0.004453,0.000000
0.444433,-0.004449,0.000000
0.555545,-0.004445,0.000000
0.666656,-0.004440,0.000000
0.777767,-0.004434,0.000000
0.888878,-0.004427,0.000000
0.999989,-0.004419,0.000000
0.999989,-0.004419,0.000000
1.111100,-0.004405,0.000000
1.222211,-0.004380,0.000000
1.333322,-0.004345,0.000000
1.444433,-0.004299,0.000000
1.555545,-0.004243,0.000000
1.666656,-0.004178,0.000000
1.777767,-0.004103,0.000000
1.888878,-0.004019,0.000000
1.999989,-0.003927,0.000000
1.999989,-0.003927,0.000000
2.111100,-0.003830,0.000000
2.222211,-0.003732,0.000000
2.333322,-0.003634,0.000000
2.444433,-0.003535,0.000000
2.555545,-0.003436,0.000000
2.666656,-0.003337,0.000000
2.777767,-0.003236,0.000000
2.888878,-0.003136,0.000000
2.999989,-0.003035,0.000000
2.999989,-0.003035,0.000000
3.111100,-0.002931,0.000000
3.222211,-0.002822,0.000000
3.333322,-0.002707,0.000000
3.444433,-0.002588,0.000000
3.555545,-0.002464,0.000000
3.666656,-0.002336,0.000000
3.777767,-0.002204,0.000000
3.888878,-0.002068,0.000000
3.999989,-0.001929,0.000000
3.999989,-0.001929,0.000000
4.111100,-0.001787,0.000000
4.222211,-0.001646,0.000000
4.333322,-0.001504,0.000000
4.444433,-0.001362,0.000000
4.555545,-0.001220,0.000000
4.666656,-0.001078,0.000000
4.777767,-0.000936,0.000000
4.888878,-0.000794,0.000000
4.999989,-0.000651,0.000000
4.999989,-0.000651,0.000000
5.111100,-0.000508,0.000000
5.222211,-0.000364,0.000000
5.333322,-0.000220,0.000000
5.444433,-0.000075,0.000000
5.555545,0.000070,0.000000
5.666656,0.000215,0.000000
5.777767,0.000359,0.000000
5.888878,0.000503,0.000000
5.999989,0.000646,0.000000
5.999989,0.000646,0.000000
6.111100,0.000789,0.000000
6.222211,0.000931,0.000000
6.333322,0.001074,0.000000
6.444433,0.001216,0.000000
6.555545,0.001358,0.000000
6.666656,0.001500,0.000000
6.777767,0.001641,0.000000
6.888878,0.001783,0.000000
6.999989,0.001924,0.000000
6.999989,0.001924,0.000000
7.111100,0.002064,0.000000
7.222211,0.002199,0.000000
7.333322,0.002332,0.000000
7.444433,0.002460,0.000000
7.555545,0.002584,0.000000
7.666656,0.002703,0.000000
7.777767,0.002818,0.000000
7.888878,0.002927,0.000000
7.999989,0.003031,0.000000
7.999989,0.003031,0.000000
8.111100,0.003132,0.000000
8.222211,0.003233,0.000000
8.333322,0.003333,0.000000
8.444433,0.003433,0.000000
8.555545,0.003532,0.000000
8.666656,0.003631,0.000000
8.777767,0.003729,0.000000
8.888878,0.003827,0.000000
8.999989,0.003924,0.000000
8.999989,0.003924,0.000000
9.111100,0.004016,0.000000
9.222211,0.004100,0.000000
9.333322,0.004175,0.000000
9.444433,0.004241,0.000000
9.555545,0.004297,0.000000
9.666656,0.004343,0.000000
9.777767,0.004379,0.000000
9.888878,0.004404,0.000000
9.999989,0.004418,0.000000
9.999989,0.004418,0.000000
10.111100,0.004426,0.000000
10.222211,0.004433,0.000000
10.333322,0.004439,0.000000
10.444433,0.004444,0.000000
10.555545,0.004449,0.000000
10.666656,0.004452,0.000000
10.777767,0.004455,0.000000
10.888878,0.004457,0.000000
10.999978,0.004457,0.000000


==> srcTikz/S33_sampling/Sig33_0_3.dat <==
0.000000,-0.003152,0.000000
0.111100,-0.003151,0.000000
0.222211,-0.003150,0.000000
0.333322,-0.003149,0.000000
0.444433,-0.003146,0.000000
0.555545,-0.003143,0.000000
0.666656,-0.003139,0.000000
0.777767,-0.003135,0.000000
0.888878,-0.003130,0.000000
0.999989,-0.003125,0.000000
0.999989,-0.003125,0.000000
1.111100,-0.003115,0.000000
1.222211,-0.003098,0.000000
1.333322,-0.003072,0.000000
1.444433,-0.003040,0.000000
1.555545,-0.003000,0.000000
1.666656,-0.002954,0.000000
1.777767,-0.002901,0.000000
1.888878,-0.002842,0.000000
1.999989,-0.002777,0.000000
1.999989,-0.002777,0.000000
2.111100,-0.002708,0.000000
2.222211,-0.002639,0.000000
2.333322,-0.002570,0.000000
2.444433,-0.002500,0.000000
2.555545,-0.002430,0.000000
2.666656,-0.002359,0.000000
2.777767,-0.002289,0.000000
2.888878,-0.002217,0.000000
2.999989,-0.002146,0.000000
2.999989,-0.002146,0.000000
3.111100,-0.002073,0.000000
3.222211,-0.001995,0.000000
3.333322,-0.001914,0.000000
3.444433,-0.001830,0.000000
3.555545,-0.001742,0.000000
3.666656,-0.001652,0.000000
3.777767,-0.001558,0.000000
3.888878,-0.001462,0.000000
3.999989,-0.001364,0.000000
3.999989,-0.001364,0.000000
4.111100,-0.001264,0.000000
4.222211,-0.001164,0.000000
4.333322,-0.001064,0.000000
4.444433,-0.000963,0.000000
4.555545,-0.000863,0.000000
4.666656,-0.000762,0.000000
4.777767,-0.000662,0.000000
4.888878,-0.000561,0.000000
4.999989,-0.000460,0.000000
4.999989,-0.000460,0.000000
5.111100,-0.000359,0.000000
5.222211,-0.000258,0.000000
5.333322,-0.000155,0.000000
5.444433,-0.000053,0.000000
5.555545,0.000049,0.000000
5.666656,0.000152,0.000000
5.777767,0.000254,0.000000
5.888878,0.000356,0.000000
5.999989,0.000457,0.000000
5.999989,0.000457,0.000000
6.111100,0.000558,0.000000
6.222211,0.000659,0.000000
6.333322,0.000759,0.000000
6.444433,0.000860,0.000000
6.555545,0.000960,0.000000
6.666656,0.001060,0.000000
6.777767,0.001161,0.000000
6.888878,0.001261,0.000000
6.999989,0.001361,0.000000
6.999989,0.001361,0.000000
7.111100,0.001459,0.000000
7.222211,0.001555,0.000000
7.333322,0.001649,0.000000
7.444433,0.001739,0.000000
7.555545,0.001827,0.000000
7.666656,0.001911,0.000000
7.777767,0.001992,0.000000
7.888878,0.002070,0.000000
7.999989,0.002143,0.000000
7.999989,0.002143,0.000000
8.111100,0.002215,0.000000
8.222211,0.002286,0.000000
8.333322,0.002357,0.000000
8.444433,0.002427,0.000000
8.555545,0.002498,0.000000
8.666656,0.002567,0.000000
8.777767,0.002637,0.000000
8.888878,0.002706,0.000000
8.999989,0.002775,0.000000
8.999989,0.002775,0.000000
9.111100,0.002840,0.000000
9.222211,0.002899,0.000000
9.333322,0.002952,0.000000
9.444433,0.002999,0.000000
9.555545,0.003038,0.000000
9.666656,0.003071,0.000000
9.777767,0.003096,0.000000
9.888878,0.003114,0.000000
9.999989,0.003124,0.000000
9.999989,0.003124,0.000000
10.111100,0.003129,0.000000
10.222211,0.003134,0.000000
10.333322,0.003139,0.000000
10.444433,0.003143,0.000000
10.555545,0.003146,0.000000
10.666656,0.003148,0.000000
10.777767,0.003150,0.000000
10.888878,0.003151,0.000000
10.999978,0.003152,0.000000


==> srcTikz/S33_sampling/Sig33_0_4.dat <==
0.000000,-0.000000,0.000000
0.111100,-0.000000,0.000000
0.222211,-0.000000,0.000000
0.333322,-0.000000,0.000000
0.444433,-0.000000,0.000000
0.555545,-0.000000,0.000000
0.666656,-0.000000,0.000000
0.777767,-0.000000,0.000000
0.888878,-0.000000,0.000000
0.999989,-0.000000,0.000000
0.999989,-0.000000,0.000000
1.111100,-0.000000,0.000000
1.222211,-0.000000,0.000000
1.333322,-0.000000,0.000000
1.444433,-0.000000,0.000000
1.555545,-0.000000,0.000000
1.666656,-0.000000,0.000000
1.777767,-0.000000,0.000000
1.888878,-0.000000,0.000000
1.999989,-0.000000,0.000000
1.999989,-0.000000,0.000000
2.111100,-0.000000,0.000000
2.222211,-0.000000,0.000000
2.333322,-0.000000,0.000000
2.444433,-0.000000,0.000000
2.555545,-0.000000,0.000000
2.666656,-0.000000,0.000000
2.777767,-0.000000,0.000000
2.888878,-0.000000,0.000000
2.999989,-0.000000,0.000000
2.999989,-0.000000,0.000000
3.111100,-0.000000,0.000000
3.222211,-0.000000,0.000000
3.333322,-0.000000,0.000000
3.444433,-0.000000,0.000000
3.555545,-0.000000,0.000000
3.666656,-0.000000,0.000000
3.777767,-0.000000,0.000000
3.888878,-0.000000,0.000000
3.999989,-0.000000,0.000000
3.999989,-0.000000,0.000000
4.111100,-0.000000,0.000000
4.222211,-0.000000,0.000000
4.333322,-0.000000,0.000000
4.444433,-0.000000,0.000000
4.555545,-0.000000,0.000000
4.666656,-0.000000,0.000000
4.777767,-0.000000,0.000000
4.888878,-0.000000,0.000000
4.999989,-0.000000,0.000000
4.999989,-0.000000,0.000000
5.111100,-0.000000,0.000000
5.222211,-0.000000,0.000000
5.333322,-0.000000,0.000000
5.444433,-0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,0.000000,0.000000
10.333322,0.000000,0.000000
10.444433,0.000000,0.000000
10.555545,0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,0.000000,0.000000


==> srcTikz/S33_sampling/Sig33_1_0.dat <==
0.000000,-0.005275,0.000000
0.111100,-0.005270,0.000000
0.222211,-0.005255,0.000000
0.333322,-0.005229,0.000000
0.444433,-0.005194,0.000000
0.555545,-0.005150,0.000000
0.666656,-0.005096,0.000000
0.777767,-0.005034,0.000000
0.888878,-0.004963,0.000000
0.999989,-0.004884,0.000000
0.999989,-0.004884,0.000000
1.111100,-0.004800,0.000000
1.222211,-0.004716,0.000000
1.333322,-0.004632,0.000000
1.444433,-0.004547,0.000000
1.555545,-0.004461,0.000000
1.666656,-0.004375,0.000000
1.777767,-0.004289,0.000000
1.888878,-0.004202,0.000000
1.999989,-0.004115,0.000000
1.999989,-0.004115,0.000000
2.111100,-0.004024,0.000000
2.222211,-0.003928,0.000000
2.333322,-0.003827,0.000000
2.444433,-0.003720,0.000000
2.555545,-0.003609,0.000000
2.666656,-0.003493,0.000000
2.777767,-0.003372,0.000000
2.888878,-0.003247,0.000000
2.999989,-0.003118,0.000000
2.999989,-0.003118,0.000000
3.111100,-0.002987,0.000000
3.222211,-0.002856,0.000000
3.333322,-0.002724,0.000000
3.444433,-0.002592,0.000000
3.555545,-0.002460,0.000000
3.666656,-0.002328,0.000000
3.777767,-0.002195,0.000000
3.888878,-0.002062,0.000000
3.999989,-0.001929,0.000000
3.999989,-0.001929,0.000000
4.111100,-0.001795,0.000000
4.222211,-0.001659,0.000000
4.333322,-0.001520,0.000000
4.444433,-0.001381,0.000000
4.555545,-0.001239,0.000000
4.666656,-0.001096,0.000000
4.777767,-0.000952,0.000000
4.888878,-0.000807,0.000000
4.999989,-0.000661,0.000000
4.999989,-0.000661,0.000000
5.111100,-0.000514,0.000000
5.222211,-0.000367,0.000000
5.333322,-0.000221,0.000000
5.444433,-0.000074,0.000000
5.555545,0.000072,0.000000
5.666656,0.000219,0.000000
5.777767,0.000366,0.000000
5.888878,0.000512,0.000000
5.999989,0.000659,0.000000
5.999989,0.000659,0.000000
6.111100,0.000805,0.000000
6.222211,0.000950,0.000000
6.333322,0.001094,0.000000
6.444433,0.001237,0.000000
6.555545,0.001379,0.000000
6.666656,0.001519,0.000000
6.777767,0.001657,0.000000
6.888878,0.001793,0.000000
6.999989,0.001927,0.000000
6.999989,0.001927,0.000000
7.111100,0.002060,0.000000
7.222211,0.002193,0.000000
7.333322,0.002326,0.000000
7.444433,0.002458,0.000000
7.555545,0.002591,0.000000
7.666656,0.002723,0.000000
7.777767,0.002854,0.000000
7.888878,0.002986,0.000000
7.999989,0.003117,0.000000
7.999989,0.003117,0.000000
8.111100,0.003246,0.000000
8.222211,0.003371,0.000000
8.333322,0.003492,0.000000
8.444433,0.003608,0.000000
8.555545,0.003719,0.000000
8.666656,0.003826,0.000000
8.777767,0.003927,0.000000
8.888878,0.004023,0.000000
8.999989,0.004114,0.000000
8.999989,0.004114,0.000000
9.111100,0.004201,0.000000
9.222211,0.004288,0.000000
9.333322,0.004374,0.000000
9.444433,0.004461,0.000000
9.555545,0.004546,0.000000
9.666656,0.004631,0.000000
9.777767,0.004716,0.000000
9.888878,0.004800,0.000000
9.999989,0.004883,0.000000
9.999989,0.004883,0.000000
10.111100,0.004962,0.000000
10.222211,0.005033,0.000000
10.333322,0.005096,0.000000
10.444433,0.005149,0.000000
10.555545,0.005194,0.000000
10.666656,0.005229,0.000000
10.777767,0.005254,0.000000
10.888878,0.005270,0.000000
10.999978,0.005275,0.000000


==> srcTikz/S33_sampling/Sig33_1_1.dat <==
0.000000,-0.004508,0.000000
0.111100,-0.004352,0.000153
0.222211,-0.003885,0.000608
0.333322,-0.003115,0.001357
0.444433,-0.002048,0.002394
0.555545,-0.000693,0.003712
0.666656,0.000945,0.005304
0.777767,0.002859,0.007164
0.888878,0.005041,0.009284
0.999989,0.007485,0.011658
0.999989,0.007485,0.011658
1.111100,0.010185,0.014284
1.222211,0.013135,0.017162
1.333322,0.016329,0.020283
1.444433,0.019760,0.023641
1.555545,0.023420,0.027229
1.666656,0.027305,0.031041
1.777767,0.031406,0.035070
1.888878,0.035718,0.039309
1.999989,0.040233,0.043752
1.999989,0.040233,0.043752
2.111100,0.044945,0.048388
2.222211,0.049846,0.053210
2.333322,0.054931,0.058211
2.444433,0.060191,0.063383
2.555545,0.065622,0.068721
2.666656,0.071217,0.074217
2.777767,0.076968,0.079867
2.888878,0.082871,0.085662
2.999989,0.088919,0.091597
2.999989,0.088919,0.091597
3.111100,0.095105,0.097668
3.222211,0.101425,0.103874
3.333322,0.107872,0.110208
3.444433,0.114439,0.116662
3.555545,0.121121,0.123231
3.666656,0.127911,0.129908
3.777767,0.134803,0.136687
3.888878,0.141791,0.143561
3.999989,0.148867,0.150523
3.999989,0.148867,0.150523
4.111100,0.156027,0.157567
4.222211,0.163263,0.164687
4.333322,0.170570,0.171876
4.444433,0.177940,0.179128
4.555545,0.185368,0.186436
4.666656,0.192849,0.193795
4.777767,0.200374,0.201198
4.888878,0.207940,0.208638
4.999989,0.215539,0.216109
4.999989,0.215539,0.216109
5.111100,0.223165,0.223607
5.222211,0.230813,0.231128
5.333322,0.238476,0.238665
5.444433,0.246149,0.246211
5.555545,0.253824,0.253761
5.666656,0.261497,0.261308
5.777767,0.269161,0.268845
5.888878,0.276809,0.276366
5.999989,0.284436,0.283864
5.999989,0.284436,0.283864
6.111100,0.292035,0.291336
6.222211,0.299601,0.298776
6.333322,0.307127,0.306179
6.444433,0.314607,0.313538
6.555545,0.322036,0.320847
6.666656,0.329406,0.328099
6.777767,0.336713,0.335289
6.888878,0.343950,0.342409
6.999989,0.351110,0.349454
6.999989,0.351110,0.349454
7.111100,0.358187,0.356416
7.222211,0.365175,0.363290
7.333322,0.372067,0.370069
7.444433,0.378858,0.376747
7.555545,0.385540,0.383317
7.666656,0.392108,0.389772
7.777767,0.398556,0.396106
7.888878,0.404876,0.402313
7.999989,0.411064,0.408385
7.999989,0.411064,0.408385
8.111100,0.417112,0.414321
8.222211,0.423016,0.420117
8.333322,0.428769,0.425767
8.444433,0.434364,0.431265
8.555545,0.439795,0.436603
8.666656,0.445057,0.441776
8.777767,0.450142,0.446777
8.888878,0.455044,0.451600
8.999989,0.459756,0.456237
8.999989,0.459756,0.456237
9.111100,0.464272,0.460680
9.222211,0.468585,0.464920
9.333322,0.472687,0.468950
9.444433,0.476572,0.472762
9.555545,0.480233,0.476352
9.666656,0.483664,0.479711
9.777767,0.486859,0.482832
9.888878,0.489810,0.485710
9.999989,0.492511,0.488338
9.999989,0.492511,0.488338
10.111100,0.494956,0.490713
10.222211,0.497139,0.492833
10.333322,0.499053,0.494694
10.444433,0.500691,0.496286
10.555545,0.502047,0.497605
10.666656,0.503114,0.498642
10.777767,0.503884,0.499392
10.888878,0.504352,0.499847
10.999978,0.504508,0.500000


==> srcTikz/S33_sampling/Sig33_1_2.dat <==
0.000000,-0.005893,0.000000
0.111100,-0.005672,0.000216
0.222211,-0.005013,0.000859
0.333322,-0.003927,0.001919
0.444433,-0.002423,0.003386
0.555545,-0.000510,0.005250
0.666656,0.001801,0.007501
0.777767,0.004501,0.010131
0.888878,0.007580,0.013129
0.999989,0.011029,0.016487
0.999989,0.011029,0.016487
1.111100,0.014839,0.020201
1.222211,0.019004,0.024270
1.333322,0.023512,0.028684
1.444433,0.028356,0.033433
1.555545,0.033524,0.038508
1.666656,0.039009,0.043899
1.777767,0.044801,0.049597
1.888878,0.050890,0.055591
1.999989,0.057268,0.061874
1.999989,0.057268,0.061874
2.111100,0.063923,0.068431
2.222211,0.070845,0.075251
2.333322,0.078026,0.082322
2.444433,0.085456,0.089637
2.555545,0.093126,0.097186
2.666656,0.101027,0.104959
2.777767,0.109150,0.112948
2.888878,0.117487,0.121144
2.999989,0.126028,0.129537
2.999989,0.126028,0.129537
3.111100,0.134765,0.138124
3.222211,0.143691,0.146900
3.333322,0.152796,0.155857
3.444433,0.162072,0.164985
3.555545,0.171509,0.174275
3.666656,0.181100,0.183718
3.777767,0.190835,0.193305
3.888878,0.200704,0.203025
3.999989,0.210701,0.212871
3.999989,0.210701,0.212871
4.111100,0.220814,0.222833
4.222211,0.231036,0.232902
4.333322,0.241356,0.243069
4.444433,0.251767,0.253325
4.555545,0.262260,0.263661
4.666656,0.272826,0.274068
4.777767,0.283456,0.284537
4.888878,0.294142,0.295058
4.999989,0.304876,0.305624
4.999989,0.304876,0.305624
5.111100,0.315648,0.316228
5.222211,0.326451,0.326864
5.333322,0.337276,0.337523
5.444433,0.348114,0.348196
5.555545,0.358956,0.358873
5.666656,0.369794,0.369545
5.777767,0.380619,0.380204
5.888878,0.391422,0.390840
5.999989,0.402195,0.401445
5.999989,0.402195,0.401445
6.111100,0.412929,0.412011
6.222211,0.423616,0.422534
6.333322,0.434247,0.433003
6.444433,0.444813,0.443410
6.555545,0.455306,0.453746
6.666656,0.465717,0.464003
6.777767,0.476038,0.474170
6.888878,0.486260,0.484240
6.999989,0.496374,0.494202
6.999989,0.496374,0.494202
7.111100,0.506371,0.504049
7.222211,0.516241,0.513770
7.333322,0.525977,0.523357
7.444433,0.535568,0.532801
7.555545,0.545006,0.542092
7.666656,0.554283,0.551221
7.777767,0.563389,0.560179
7.888878,0.572316,0.568956
7.999989,0.581055,0.577544
7.999989,0.581055,0.577544
8.111100,0.589597,0.585938
8.222211,0.597935,0.594135
8.333322,0.606059,0.602126
8.444433,0.613961,0.609900
8.555545,0.621632,0.617450
8.666656,0.629063,0.624766
8.777767,0.636245,0.631839
8.888878,0.643168,0.638659
8.999989,0.649824,0.645217
8.999989,0.649824,0.645217
9.111100,0.656202,0.651500
9.222211,0.662293,0.657496
9.333322,0.668085,0.663195
9.444433,0.673571,0.668587
9.555545,0.678741,0.673663
9.666656,0.683586,0.678413
9.777767,0.688095,0.682828
9.888878,0.692261,0.686898
9.999989,0.696072,0.690614
9.999989,0.696072,0.690614
10.111100,0.699522,0.693972
10.222211,0.702602,0.696972
10.333322,0.705303,0.699602
10.444433,0.707615,0.701855
10.555545,0.709528,0.703720
10.666656,0.711033,0.705187
10.777767,0.712120,0.706247
10.888878,0.712779,0.706890
10.999978,0.713000,0.707107


==> srcTikz/S33_sampling/Sig33_1_3.dat <==
0.000000,-0.004508,0.000000
0.111100,-0.004352,0.000153
0.222211,-0.003885,0.000608
0.333322,-0.003115,0.001357
0.444433,-0.002048,0.002394
0.555545,-0.000693,0.003712
0.666656,0.000945,0.005304
0.777767,0.002859,0.007164
0.888878,0.005041,0.009284
0.999989,0.007485,0.011658
0.999989,0.007485,0.011658
1.111100,0.010185,0.014284
1.222211,0.013135,0.017162
1.333322,0.016329,0.020283
1.444433,0.019760,0.023641
1.555545,0.023420,0.027229
1.666656,0.027305,0.031041
1.777767,0.031406,0.035070
1.888878,0.035718,0.039309
1.999989,0.040233,0.043752
1.999989,0.040233,0.043752
2.111100,0.044945,0.048388
2.222211,0.049846,0.053210
2.333322,0.054931,0.058211
2.444433,0.060191,0.063383
2.555545,0.065622,0.068721
2.666656,0.071217,0.074217
2.777767,0.076968,0.079867
2.888878,0.082871,0.085662
2.999989,0.088919,0.091597
2.999989,0.088919,0.091597
3.111100,0.095105,0.097668
3.222211,0.101425,0.103874
3.333322,0.107872,0.110208
3.444433,0.114439,0.116662
3.555545,0.121121,0.123231
3.666656,0.127911,0.129908
3.777767,0.134803,0.136687
3.888878,0.141791,0.143561
3.999989,0.148867,0.150523
3.999989,0.148867,0.150523
4.111100,0.156027,0.157567
4.222211,0.163263,0.164687
4.333322,0.170570,0.171876
4.444433,0.177940,0.179128
4.555545,0.185368,0.186436
4.666656,0.192849,0.193795
4.777767,0.200374,0.201198
4.888878,0.207940,0.208638
4.999989,0.215539,0.216109
4.999989,0.215539,0.216109
5.111100,0.223165,0.223607
5.222211,0.230813,0.231128
5.333322,0.238476,0.238665
5.444433,0.246149,0.246211
5.555545,0.253824,0.253761
5.666656,0.261497,0.261308
5.777767,0.269161,0.268845
5.888878,0.276809,0.276366
5.999989,0.284436,0.283864
5.999989,0.284436,0.283864
6.111100,0.292035,0.291336
6.222211,0.299601,0.298776
6.333322,0.307127,0.306179
6.444433,0.314607,0.313538
6.555545,0.322036,0.320847
6.666656,0.329406,0.328099
6.777767,0.336713,0.335289
6.888878,0.343950,0.342409
6.999989,0.351110,0.349454
6.999989,0.351110,0.349454
7.111100,0.358187,0.356416
7.222211,0.365175,0.363290
7.333322,0.372067,0.370069
7.444433,0.378858,0.376747
7.555545,0.385540,0.383317
7.666656,0.392108,0.389772
7.777767,0.398556,0.396106
7.888878,0.404876,0.402313
7.999989,0.411064,0.408385
7.999989,0.411064,0.408385
8.111100,0.417112,0.414321
8.222211,0.423016,0.420117
8.333322,0.428769,0.425767
8.444433,0.434364,0.431265
8.555545,0.439795,0.436603
8.666656,0.445057,0.441776
8.777767,0.450142,0.446777
8.888878,0.455044,0.451600
8.999989,0.459756,0.456237
8.999989,0.459756,0.456237
9.111100,0.464272,0.460680
9.222211,0.468585,0.464920
9.333322,0.472687,0.468950
9.444433,0.476572,0.472762
9.555545,0.480233,0.476352
9.666656,0.483664,0.479711
9.777767,0.486859,0.482832
9.888878,0.489810,0.485710
9.999989,0.492511,0.488338
9.999989,0.492511,0.488338
10.111100,0.494956,0.490713
10.222211,0.497139,0.492833
10.333322,0.499053,0.494694
10.444433,0.500691,0.496286
10.555545,0.502047,0.497605
10.666656,0.503114,0.498642
10.777767,0.503884,0.499392
10.888878,0.504352,0.499847
10.999978,0.504508,0.500000


==> srcTikz/S33_sampling/Sig33_1_4.dat <==
0.000000,-0.005275,0.000000
0.111100,-0.005270,0.000000
0.222211,-0.005255,0.000000
0.333322,-0.005229,0.000000
0.444433,-0.005194,0.000000
0.555545,-0.005150,0.000000
0.666656,-0.005096,0.000000
0.777767,-0.005034,0.000000
0.888878,-0.004963,0.000000
0.999989,-0.004884,0.000000
0.999989,-0.004884,0.000000
1.111100,-0.004800,0.000000
1.222211,-0.004716,0.000000
1.333322,-0.004632,0.000000
1.444433,-0.004547,0.000000
1.555545,-0.004461,0.000000
1.666656,-0.004375,0.000000
1.777767,-0.004289,0.000000
1.888878,-0.004202,0.000000
1.999989,-0.004115,0.000000
1.999989,-0.004115,0.000000
2.111100,-0.004024,0.000000
2.222211,-0.003928,0.000000
2.333322,-0.003827,0.000000
2.444433,-0.003720,0.000000
2.555545,-0.003609,0.000000
2.666656,-0.003493,0.000000
2.777767,-0.003372,0.000000
2.888878,-0.003247,0.000000
2.999989,-0.003118,0.000000
2.999989,-0.003118,0.000000
3.111100,-0.002987,0.000000
3.222211,-0.002856,0.000000
3.333322,-0.002724,0.000000
3.444433,-0.002592,0.000000
3.555545,-0.002460,0.000000
3.666656,-0.002328,0.000000
3.777767,-0.002195,0.000000
3.888878,-0.002062,0.000000
3.999989,-0.001929,0.000000
3.999989,-0.001929,0.000000
4.111100,-0.001795,0.000000
4.222211,-0.001659,0.000000
4.333322,-0.001520,0.000000
4.444433,-0.001381,0.000000
4.555545,-0.001239,0.000000
4.666656,-0.001096,0.000000
4.777767,-0.000952,0.000000
4.888878,-0.000807,0.000000
4.999989,-0.000661,0.000000
4.999989,-0.000661,0.000000
5.111100,-0.000514,0.000000
5.222211,-0.000367,0.000000
5.333322,-0.000221,0.000000
5.444433,-0.000074,0.000000
5.555545,0.000072,0.000000
5.666656,0.000219,0.000000
5.777767,0.000366,0.000000
5.888878,0.000512,0.000000
5.999989,0.000659,0.000000
5.999989,0.000659,0.000000
6.111100,0.000805,0.000000
6.222211,0.000950,0.000000
6.333322,0.001094,0.000000
6.444433,0.001237,0.000000
6.555545,0.001379,0.000000
6.666656,0.001519,0.000000
6.777767,0.001657,0.000000
6.888878,0.001793,0.000000
6.999989,0.001927,0.000000
6.999989,0.001927,0.000000
7.111100,0.002060,0.000000
7.222211,0.002193,0.000000
7.333322,0.002326,0.000000
7.444433,0.002458,0.000000
7.555545,0.002591,0.000000
7.666656,0.002723,0.000000
7.777767,0.002854,0.000000
7.888878,0.002986,0.000000
7.999989,0.003117,0.000000
7.999989,0.003117,0.000000
8.111100,0.003246,0.000000
8.222211,0.003371,0.000000
8.333322,0.003492,0.000000
8.444433,0.003608,0.000000
8.555545,0.003719,0.000000
8.666656,0.003826,0.000000
8.777767,0.003927,0.000000
8.888878,0.004023,0.000000
8.999989,0.004114,0.000000
8.999989,0.004114,0.000000
9.111100,0.004201,0.000000
9.222211,0.004288,0.000000
9.333322,0.004374,0.000000
9.444433,0.004461,0.000000
9.555545,0.004546,0.000000
9.666656,0.004631,0.000000
9.777767,0.004716,0.000000
9.888878,0.004800,0.000000
9.999989,0.004883,0.000000
9.999989,0.004883,0.000000
10.111100,0.004962,0.000000
10.222211,0.005033,0.000000
10.333322,0.005096,0.000000
10.444433,0.005149,0.000000
10.555545,0.005194,0.000000
10.666656,0.005229,0.000000
10.777767,0.005254,0.000000
10.888878,0.005270,0.000000
10.999978,0.005275,0.000000


==> srcTikz/S33_sampling/Sig33_2_0.dat <==
0.000000,-0.007460,0.000000
0.111100,-0.007453,0.000000
0.222211,-0.007431,0.000000
0.333322,-0.007395,0.000000
0.444433,-0.007345,0.000000
0.555545,-0.007283,0.000000
0.666656,-0.007207,0.000000
0.777767,-0.007119,0.000000
0.888878,-0.007018,0.000000
0.999989,-0.006907,0.000000
0.999989,-0.006907,0.000000
1.111100,-0.006789,0.000000
1.222211,-0.006670,0.000000
1.333322,-0.006550,0.000000
1.444433,-0.006430,0.000000
1.555545,-0.006309,0.000000
1.666656,-0.006187,0.000000
1.777767,-0.006065,0.000000
1.888878,-0.005942,0.000000
1.999989,-0.005819,0.000000
1.999989,-0.005819,0.000000
2.111100,-0.005691,0.000000
2.222211,-0.005555,0.000000
2.333322,-0.005412,0.000000
2.444433,-0.005261,0.000000
2.555545,-0.005104,0.000000
2.666656,-0.004940,0.000000
2.777767,-0.004769,0.000000
2.888878,-0.004593,0.000000
2.999989,-0.004410,0.000000
2.999989,-0.004410,0.000000
3.111100,-0.004225,0.000000
3.222211,-0.004039,0.000000
3.333322,-0.003852,0.000000
3.444433,-0.003666,0.000000
3.555545,-0.003479,0.000000
3.666656,-0.003292,0.000000
3.777767,-0.003104,0.000000
3.888878,-0.002916,0.000000
3.999989,-0.002728,0.000000
3.999989,-0.002728,0.000000
4.111100,-0.002538,0.000000
4.222211,-0.002346,0.000000
4.333322,-0.002150,0.000000
4.444433,-0.001952,0.000000
4.555545,-0.001752,0.000000
4.666656,-0.001550,0.000000
4.777767,-0.001346,0.000000
4.888878,-0.001141,0.000000
4.999989,-0.000934,0.000000
4.999989,-0.000934,0.000000
5.111100,-0.000727,0.000000
5.222211,-0.000520,0.000000
5.333322,-0.000312,0.000000
5.444433,-0.000105,0.000000
5.555545,0.000102,0.000000
5.666656,0.000310,0.000000
5.777767,0.000517,0.000000
5.888878,0.000725,0.000000
5.999989,0.000932,0.000000
5.999989,0.000932,0.000000
6.111100,0.001138,0.000000
6.222211,0.001344,0.000000
6.333322,0.001548,0.000000
6.444433,0.001750,0.000000
6.555545,0.001950,0.000000
6.666656,0.002148,0.000000
6.777767,0.002343,0.000000
6.888878,0.002536,0.000000
6.999989,0.002726,0.000000
6.999989,0.002726,0.000000
7.111100,0.002914,0.000000
7.222211,0.003102,0.000000
7.333322,0.003289,0.000000
7.444433,0.003477,0.000000
7.555545,0.003664,0.000000
7.666656,0.003850,0.000000
7.777767,0.004037,0.000000
7.888878,0.004223,0.000000
7.999989,0.004408,0.000000
7.999989,0.004408,0.000000
8.111100,0.004591,0.000000
8.222211,0.004767,0.000000
8.333322,0.004938,0.000000
8.444433,0.005102,0.000000
8.555545,0.005260,0.000000
8.666656,0.005410,0.000000
8.777767,0.005554,0.000000
8.888878,0.005690,0.000000
8.999989,0.005817,0.000000
8.999989,0.005817,0.000000
9.111100,0.005941,0.000000
9.222211,0.006064,0.000000
9.333322,0.006186,0.000000
9.444433,0.006308,0.000000
9.555545,0.006429,0.000000
9.666656,0.006549,0.000000
9.777767,0.006669,0.000000
9.888878,0.006788,0.000000
9.999989,0.006906,0.000000
9.999989,0.006906,0.000000
10.111100,0.007018,0.000000
10.222211,0.007118,0.000000
10.333322,0.007206,0.000000
10.444433,0.007282,0.000000
10.555545,0.007345,0.000000
10.666656,0.007395,0.000000
10.777767,0.007431,0.000000
10.888878,0.007453,0.000000
10.999978,0.007460,0.000000


==> srcTikz/S33_sampling/Sig33_2_1.dat <==
0.000000,-0.006106,0.000000
0.111100,-0.005884,0.000216
0.222211,-0.005224,0.000859
0.333322,-0.004135,0.001919
0.444433,-0.002627,0.003386
0.555545,-0.000710,0.005250
0.666656,0.001606,0.007501
0.777767,0.004311,0.010131
0.888878,0.007397,0.013129
0.999989,0.010853,0.016487
0.999989,0.010853,0.016487
1.111100,0.014671,0.020201
1.222211,0.018842,0.024270
1.333322,0.023356,0.028684
1.444433,0.028205,0.033433
1.555545,0.033379,0.038508
1.666656,0.038868,0.043899
1.777767,0.044663,0.049597
1.888878,0.050755,0.055591
1.999989,0.057135,0.061874
1.999989,0.057135,0.061874
2.111100,0.063793,0.068431
2.222211,0.070718,0.075251
2.333322,0.077903,0.082322
2.444433,0.085336,0.089637
2.555545,0.093010,0.097186
2.666656,0.100916,0.104959
2.777767,0.109044,0.112948
2.888878,0.117385,0.121144
2.999989,0.125932,0.129537
2.999989,0.125932,0.129537
3.111100,0.134674,0.138124
3.222211,0.143605,0.146900
3.333322,0.152715,0.155857
3.444433,0.161996,0.164985
3.555545,0.171438,0.174275
3.666656,0.181033,0.183718
3.777767,0.190771,0.193305
3.888878,0.200645,0.203025
3.999989,0.210645,0.212871
3.999989,0.210645,0.212871
4.111100,0.220762,0.222833
4.222211,0.230987,0.232902
4.333322,0.241312,0.243069
4.444433,0.251726,0.253325
4.555545,0.262223,0.263661
4.666656,0.272793,0.274068
4.777767,0.283428,0.284537
4.888878,0.294118,0.295058
4.999989,0.304856,0.305624
4.999989,0.304856,0.305624
5.111100,0.315633,0.316228
5.222211,0.326440,0.326864
5.333322,0.337269,0.337523
5.444433,0.348112,0.348196
5.555545,0.358958,0.358873
5.666656,0.369800,0.369545
5.777767,0.380629,0.380204
5.888878,0.391437,0.390840
5.999989,0.402214,0.401445
5.999989,0.402214,0.401445
6.111100,0.412953,0.412011
6.222211,0.423644,0.422534
6.333322,0.434279,0.433003
6.444433,0.444850,0.443410
6.555545,0.455347,0.453746
6.666656,0.465762,0.464003
6.777767,0.476087,0.474170
6.888878,0.486312,0.484240
6.999989,0.496430,0.494202
6.999989,0.496430,0.494202
7.111100,0.506430,0.504049
7.222211,0.516305,0.513770
7.333322,0.526044,0.523357
7.444433,0.535639,0.532801
7.555545,0.545082,0.542092
7.666656,0.554364,0.551221
7.777767,0.563475,0.560179
7.888878,0.572407,0.568956
7.999989,0.581151,0.577544
7.999989,0.581151,0.577544
8.111100,0.589698,0.585938
8.222211,0.598041,0.594135
8.333322,0.606170,0.602126
8.444433,0.614077,0.609900
8.555545,0.621752,0.617450
8.666656,0.629187,0.624766
8.777767,0.636372,0.631839
8.888878,0.643298,0.638659
8.999989,0.649957,0.645217
8.999989,0.649957,0.645217
9.111100,0.656337,0.651500
9.222211,0.662431,0.657496
9.333322,0.668227,0.663195
9.444433,0.673717,0.668587
9.555545,0.678892,0.673663
9.666656,0.683741,0.678413
9.777767,0.688257,0.682828
9.888878,0.692429,0.686898
9.999989,0.696248,0.690614
9.999989,0.696248,0.690614
10.111100,0.699705,0.693972
10.222211,0.702792,0.696972
10.333322,0.705499,0.699602
10.444433,0.707815,0.701855
10.555545,0.709733,0.703720
10.666656,0.711241,0.705187
10.777767,0.712330,0.706247
10.888878,0.712991,0.706890
10.999978,0.713213,0.707107


==> srcTikz/S33_sampling/Sig33_2_2.dat <==
0.000000,-0.007953,0.000000
0.111100,-0.007640,0.000306
0.222211,-0.006708,0.001215
0.333322,-0.005172,0.002714
0.444433,-0.003045,0.004788
0.555545,-0.000340,0.007424
0.666656,0.002928,0.010608
0.777767,0.006745,0.014328
0.888878,0.011099,0.018568
0.999989,0.015976,0.023316
0.999989,0.015976,0.023316
1.111100,0.021364,0.028569
1.222211,0.027251,0.034323
1.333322,0.033624,0.040565
1.444433,0.040469,0.047282
1.555545,0.047774,0.054458
1.666656,0.055525,0.062082
1.777767,0.063709,0.070140
1.888878,0.072314,0.078618
1.999989,0.081324,0.087503
1.999989,0.081324,0.087503
2.111100,0.090728,0.096777
2.222211,0.100509,0.106420
2.333322,0.110655,0.116421
2.444433,0.121154,0.126766
2.555545,0.131992,0.137441
2.666656,0.143157,0.148435
2.777767,0.154636,0.159733
2.888878,0.166417,0.171324
2.999989,0.178487,0.183193
2.999989,0.178487,0.183193
3.111100,0.190834,0.195337
3.222211,0.203447,0.207748
3.333322,0.216314,0.220415
3.444433,0.229422,0.233324
3.555545,0.242758,0.246463
3.666656,0.256311,0.259817
3.777767,0.270066,0.273374
3.888878,0.284013,0.287121
3.999989,0.298138,0.301046
3.999989,0.298138,0.301046
4.111100,0.312429,0.315134
4.222211,0.326872,0.329374
4.333322,0.341456,0.343752
4.444433,0.356167,0.358256
4.555545,0.370994,0.372873
4.666656,0.385924,0.387590
4.777767,0.400946,0.402396
4.888878,0.416047,0.417276
4.999989,0.431214,0.432218
4.999989,0.431214,0.432218
5.111100,0.446437,0.447214
5.222211,0.461702,0.462256
5.333322,0.476999,0.477330
5.444433,0.492313,0.492423
5.555545,0.507634,0.507522
5.666656,0.522949,0.522616
5.777767,0.538246,0.537690
5.888878,0.553512,0.552732
5.999989,0.568735,0.567729
5.999989,0.568735,0.567729
6.111100,0.583904,0.582672
6.222211,0.599005,0.597553
6.333322,0.614027,0.612358
6.444433,0.628959,0.627077
6.555545,0.643786,0.641694
6.666656,0.658498,0.656199
6.777767,0.673082,0.670578
6.888878,0.687526,0.684818
6.999989,0.701817,0.698907
6.999989,0.701817,0.698907
7.111100,0.715943,0.712832
7.222211,0.729891,0.726580
7.333322,0.743647,0.740139
7.444433,0.757200,0.753494
7.555545,0.770538,0.766633
7.666656,0.783647,0.779544
7.777767,0.796515,0.792212
7.888878,0.809130,0.804626
7.999989,0.821479,0.816771
7.999989,0.821479,0.816771
8.111100,0.833551,0.828642
8.222211,0.845333,0.840234
8.333322,0.856814,0.851534
8.444433,0.867981,0.862529
8.555545,0.878820,0.873207
8.666656,0.889320,0.883553
8.777767,0.899468,0.893555
8.888878,0.909251,0.903200
8.999989,0.918655,0.912475
8.999989,0.918655,0.912475
9.111100,0.927667,0.921361
9.222211,0.936272,0.929840
9.333322,0.944458,0.937899
9.444433,0.952210,0.945525
9.555545,0.959517,0.952703
9.666656,0.966364,0.959421
9.777767,0.972738,0.965665
9.888878,0.978627,0.971421
9.999989,0.984016,0.976675
9.999989,0.984016,0.976675
10.111100,0.988894,0.981425
10.222211,0.993250,0.985667
10.333322,0.997069,0.989387
10.444433,1.000338,0.992573
10.555545,1.003043,0.995210
10.666656,1.005171,0.997285
10.777767,1.006708,0.998784
10.888878,1.007640,0.999694
10.999978,1.007953,1.000000


==> srcTikz/S33_sampling/Sig33_2_3.dat <==
0.000000,-0.006106,0.000000
0.111100,-0.005884,0.000216
0.222211,-0.005224,0.000859
0.333322,-0.004135,0.001919
0.444433,-0.002627,0.003386
0.555545,-0.000710,0.005250
0.666656,0.001606,0.007501
0.777767,0.004311,0.010131
0.888878,0.007397,0.013129
0.999989,0.010853,0.016487
0.999989,0.010853,0.016487
1.111100,0.014671,0.020201
1.222211,0.018842,0.024270
1.333322,0.023356,0.028684
1.444433,0.028205,0.033433
1.555545,0.033379,0.038508
1.666656,0.038868,0.043899
1.777767,0.044663,0.049597
1.888878,0.050755,0.055591
1.999989,0.057135,0.061874
1.999989,0.057135,0.061874
2.111100,0.063793,0.068431
2.222211,0.070718,0.075251
2.333322,0.077903,0.082322
2.444433,0.085336,0.089637
2.555545,0.093010,0.097186
2.666656,0.100916,0.104959
2.777767,0.109044,0.112948
2.888878,0.117385,0.121144
2.999989,0.125932,0.129537
2.999989,0.125932,0.129537
3.111100,0.134674,0.138124
3.222211,0.143605,0.146900
3.333322,0.152715,0.155857
3.444433,0.161996,0.164985
3.555545,0.171438,0.174275
3.666656,0.181033,0.183718
3.777767,0.190771,0.193305
3.888878,0.200645,0.203025
3.999989,0.210645,0.212871
3.999989,0.210645,0.212871
4.111100,0.220762,0.222833
4.222211,0.230987,0.232902
4.333322,0.241312,0.243069
4.444433,0.251726,0.253325
4.555545,0.262223,0.263661
4.666656,0.272793,0.274068
4.777767,0.283428,0.284537
4.888878,0.294118,0.295058
4.999989,0.304856,0.305624
4.999989,0.304856,0.305624
5.111100,0.315633,0.316228
5.222211,0.326440,0.326864
5.333322,0.337269,0.337523
5.444433,0.348112,0.348196
5.555545,0.358958,0.358873
5.666656,0.369800,0.369545
5.777767,0.380629,0.380204
5.888878,0.391437,0.390840
5.999989,0.402214,0.401445
5.999989,0.402214,0.401445
6.111100,0.412953,0.412011
6.222211,0.423644,0.422534
6.333322,0.434279,0.433003
6.444433,0.444850,0.443410
6.555545,0.455347,0.453746
6.666656,0.465762,0.464003
6.777767,0.476087,0.474170
6.888878,0.486312,0.484240
6.999989,0.496430,0.494202
6.999989,0.496430,0.494202
7.111100,0.506430,0.504049
7.222211,0.516305,0.513770
7.333322,0.526044,0.523357
7.444433,0.535639,0.532801
7.555545,0.545082,0.542092
7.666656,0.554364,0.551221
7.777767,0.563475,0.560179
7.888878,0.572407,0.568956
7.999989,0.581151,0.577544
7.999989,0.581151,0.577544
8.111100,0.589698,0.585938
8.222211,0.598041,0.594135
8.333322,0.606170,0.602126
8.444433,0.614077,0.609900
8.555545,0.621752,0.617450
8.666656,0.629187,0.624766
8.777767,0.636372,0.631839
8.888878,0.643298,0.638659
8.999989,0.649957,0.645217
8.999989,0.649957,0.645217
9.111100,0.656337,0.651500
9.222211,0.662431,0.657496
9.333322,0.668227,0.663195
9.444433,0.673717,0.668587
9.555545,0.678892,0.673663
9.666656,0.683741,0.678413
9.777767,0.688257,0.682828
9.888878,0.692429,0.686898
9.999989,0.696248,0.690614
9.999989,0.696248,0.690614
10.111100,0.699705,0.693972
10.222211,0.702792,0.696972
10.333322,0.705499,0.699602
10.444433,0.707815,0.701855
10.555545,0.709733,0.703720
10.666656,0.711241,0.705187
10.777767,0.712330,0.706247
10.888878,0.712991,0.706890
10.999978,0.713213,0.707107


==> srcTikz/S33_sampling/Sig33_2_4.dat <==
0.000000,-0.007460,0.000000
0.111100,-0.007453,0.000000
0.222211,-0.007431,0.000000
0.333322,-0.007395,0.000000
0.444433,-0.007345,0.000000
0.555545,-0.007283,0.000000
0.666656,-0.007207,0.000000
0.777767,-0.007119,0.000000
0.888878,-0.007018,0.000000
0.999989,-0.006907,0.000000
0.999989,-0.006907,0.000000
1.111100,-0.006789,0.000000
1.222211,-0.006670,0.000000
1.333322,-0.006550,0.000000
1.444433,-0.006430,0.000000
1.555545,-0.006309,0.000000
1.666656,-0.006187,0.000000
1.777767,-0.006065,0.000000
1.888878,-0.005942,0.000000
1.999989,-0.005819,0.000000
1.999989,-0.005819,0.000000
2.111100,-0.005691,0.000000
2.222211,-0.005555,0.000000
2.333322,-0.005412,0.000000
2.444433,-0.005261,0.000000
2.555545,-0.005104,0.000000
2.666656,-0.004940,0.000000
2.777767,-0.004769,0.000000
2.888878,-0.004593,0.000000
2.999989,-0.004410,0.000000
2.999989,-0.004410,0.000000
3.111100,-0.004225,0.000000
3.222211,-0.004039,0.000000
3.333322,-0.003852,0.000000
3.444433,-0.003666,0.000000
3.555545,-0.003479,0.000000
3.666656,-0.003292,0.000000
3.777767,-0.003104,0.000000
3.888878,-0.002916,0.000000
3.999989,-0.002728,0.000000
3.999989,-0.002728,0.000000
4.111100,-0.002538,0.000000
4.222211,-0.002346,0.000000
4.333322,-0.002150,0.000000
4.444433,-0.001952,0.000000
4.555545,-0.001752,0.000000
4.666656,-0.001550,0.000000
4.777767,-0.001346,0.000000
4.888878,-0.001141,0.000000
4.999989,-0.000934,0.000000
4.999989,-0.000934,0.000000
5.111100,-0.000727,0.000000
5.222211,-0.000520,0.000000
5.333322,-0.000312,0.000000
5.444433,-0.000105,0.000000
5.555545,0.000102,0.000000
5.666656,0.000310,0.000000
5.777767,0.000517,0.000000
5.888878,0.000725,0.000000
5.999989,0.000932,0.000000
5.999989,0.000932,0.000000
6.111100,0.001138,0.000000
6.222211,0.001344,0.000000
6.333322,0.001548,0.000000
6.444433,0.001750,0.000000
6.555545,0.001950,0.000000
6.666656,0.002148,0.000000
6.777767,0.002343,0.000000
6.888878,0.002536,0.000000
6.999989,0.002726,0.000000
6.999989,0.002726,0.000000
7.111100,0.002914,0.000000
7.222211,0.003102,0.000000
7.333322,0.003289,0.000000
7.444433,0.003477,0.000000
7.555545,0.003664,0.000000
7.666656,0.003850,0.000000
7.777767,0.004037,0.000000
7.888878,0.004223,0.000000
7.999989,0.004408,0.000000
7.999989,0.004408,0.000000
8.111100,0.004591,0.000000
8.222211,0.004767,0.000000
8.333322,0.004938,0.000000
8.444433,0.005102,0.000000
8.555545,0.005260,0.000000
8.666656,0.005410,0.000000
8.777767,0.005554,0.000000
8.888878,0.005690,0.000000
8.999989,0.005817,0.000000
8.999989,0.005817,0.000000
9.111100,0.005941,0.000000
9.222211,0.006064,0.000000
9.333322,0.006186,0.000000
9.444433,0.006308,0.000000
9.555545,0.006429,0.000000
9.666656,0.006549,0.000000
9.777767,0.006669,0.000000
9.888878,0.006788,0.000000
9.999989,0.006906,0.000000
9.999989,0.006906,0.000000
10.111100,0.007018,0.000000
10.222211,0.007118,0.000000
10.333322,0.007206,0.000000
10.444433,0.007282,0.000000
10.555545,0.007345,0.000000
10.666656,0.007395,0.000000
10.777767,0.007431,0.000000
10.888878,0.007453,0.000000
10.999978,0.007460,0.000000


==> srcTikz/S33_sampling/Sig33_3_0.dat <==
0.000000,-0.005275,0.000000
0.111100,-0.005270,0.000000
0.222211,-0.005255,0.000000
0.333322,-0.005229,0.000000
0.444433,-0.005194,0.000000
0.555545,-0.005150,0.000000
0.666656,-0.005096,0.000000
0.777767,-0.005034,0.000000
0.888878,-0.004963,0.000000
0.999989,-0.004884,0.000000
0.999989,-0.004884,0.000000
1.111100,-0.004800,0.000000
1.222211,-0.004716,0.000000
1.333322,-0.004632,0.000000
1.444433,-0.004547,0.000000
1.555545,-0.004461,0.000000
1.666656,-0.004375,0.000000
1.777767,-0.004289,0.000000
1.888878,-0.004202,0.000000
1.999989,-0.004115,0.000000
1.999989,-0.004115,0.000000
2.111100,-0.004024,0.000000
2.222211,-0.003928,0.000000
2.333322,-0.003827,0.000000
2.444433,-0.003720,0.000000
2.555545,-0.003609,0.000000
2.666656,-0.003493,0.000000
2.777767,-0.003372,0.000000
2.888878,-0.003247,0.000000
2.999989,-0.003118,0.000000
2.999989,-0.003118,0.000000
3.111100,-0.002987,0.000000
3.222211,-0.002856,0.000000
3.333322,-0.002724,0.000000
3.444433,-0.002592,0.000000
3.555545,-0.002460,0.000000
3.666656,-0.002328,0.000000
3.777767,-0.002195,0.000000
3.888878,-0.002062,0.000000
3.999989,-0.001929,0.000000
3.999989,-0.001929,0.000000
4.111100,-0.001795,0.000000
4.222211,-0.001659,0.000000
4.333322,-0.001520,0.000000
4.444433,-0.001381,0.000000
4.555545,-0.001239,0.000000
4.666656,-0.001096,0.000000
4.777767,-0.000952,0.000000
4.888878,-0.000807,0.000000
4.999989,-0.000661,0.000000
4.999989,-0.000661,0.000000
5.111100,-0.000514,0.000000
5.222211,-0.000367,0.000000
5.333322,-0.000221,0.000000
5.444433,-0.000074,0.000000
5.555545,0.000072,0.000000
5.666656,0.000219,0.000000
5.777767,0.000366,0.000000
5.888878,0.000512,0.000000
5.999989,0.000659,0.000000
5.999989,0.000659,0.000000
6.111100,0.000805,0.000000
6.222211,0.000950,0.000000
6.333322,0.001094,0.000000
6.444433,0.001237,0.000000
6.555545,0.001379,0.000000
6.666656,0.001519,0.000000
6.777767,0.001657,0.000000
6.888878,0.001793,0.000000
6.999989,0.001927,0.000000
6.999989,0.001927,0.000000
7.111100,0.002060,0.000000
7.222211,0.002193,0.000000
7.333322,0.002326,0.000000
7.444433,0.002458,0.000000
7.555545,0.002591,0.000000
7.666656,0.002723,0.000000
7.777767,0.002854,0.000000
7.888878,0.002986,0.000000
7.999989,0.003117,0.000000
7.999989,0.003117,0.000000
8.111100,0.003246,0.000000
8.222211,0.003371,0.000000
8.333322,0.003492,0.000000
8.444433,0.003608,0.000000
8.555545,0.003719,0.000000
8.666656,0.003826,0.000000
8.777767,0.003927,0.000000
8.888878,0.004023,0.000000
8.999989,0.004114,0.000000
8.999989,0.004114,0.000000
9.111100,0.004201,0.000000
9.222211,0.004288,0.000000
9.333322,0.004374,0.000000
9.444433,0.004461,0.000000
9.555545,0.004546,0.000000
9.666656,0.004631,0.000000
9.777767,0.004716,0.000000
9.888878,0.004800,0.000000
9.999989,0.004883,0.000000
9.999989,0.004883,0.000000
10.111100,0.004962,0.000000
10.222211,0.005033,0.000000
10.333322,0.005096,0.000000
10.444433,0.005149,0.000000
10.555545,0.005194,0.000000
10.666656,0.005229,0.000000
10.777767,0.005254,0.000000
10.888878,0.005270,0.000000
10.999978,0.005275,0.000000


==> srcTikz/S33_sampling/Sig33_3_1.dat <==
0.000000,-0.004508,0.000000
0.111100,-0.004352,0.000153
0.222211,-0.003885,0.000608
0.333322,-0.003115,0.001357
0.444433,-0.002048,0.002394
0.555545,-0.000693,0.003712
0.666656,0.000945,0.005304
0.777767,0.002859,0.007164
0.888878,0.005041,0.009284
0.999989,0.007485,0.011658
0.999989,0.007485,0.011658
1.111100,0.010185,0.014284
1.222211,0.013135,0.017162
1.333322,0.016329,0.020283
1.444433,0.019760,0.023641
1.555545,0.023420,0.027229
1.666656,0.027305,0.031041
1.777767,0.031406,0.035070
1.888878,0.035718,0.039309
1.999989,0.040233,0.043752
1.999989,0.040233,0.043752
2.111100,0.044945,0.048388
2.222211,0.049846,0.053210
2.333322,0.054931,0.058211
2.444433,0.060191,0.063383
2.555545,0.065622,0.068721
2.666656,0.071217,0.074217
2.777767,0.076968,0.079867
2.888878,0.082871,0.085662
2.999989,0.088919,0.091597
2.999989,0.088919,0.091597
3.111100,0.095105,0.097668
3.222211,0.101425,0.103874
3.333322,0.107872,0.110208
3.444433,0.114439,0.116662
3.555545,0.121121,0.123231
3.666656,0.127911,0.129908
3.777767,0.134803,0.136687
3.888878,0.141791,0.143561
3.999989,0.148867,0.150523
3.999989,0.148867,0.150523
4.111100,0.156027,0.157567
4.222211,0.163263,0.164687
4.333322,0.170570,0.171876
4.444433,0.177940,0.179128
4.555545,0.185368,0.186436
4.666656,0.192849,0.193795
4.777767,0.200374,0.201198
4.888878,0.207940,0.208638
4.999989,0.215539,0.216109
4.999989,0.215539,0.216109
5.111100,0.223165,0.223607
5.222211,0.230813,0.231128
5.333322,0.238476,0.238665
5.444433,0.246149,0.246211
5.555545,0.253824,0.253761
5.666656,0.261497,0.261308
5.777767,0.269161,0.268845
5.888878,0.276809,0.276366
5.999989,0.284436,0.283864
5.999989,0.284436,0.283864
6.111100,0.292035,0.291336
6.222211,0.299601,0.298776
6.333322,0.307127,0.306179
6.444433,0.314607,0.313538
6.555545,0.322036,0.320847
6.666656,0.329406,0.328099
6.777767,0.336713,0.335289
6.888878,0.343950,0.342409
6.999989,0.351110,0.349454
6.999989,0.351110,0.349454
7.111100,0.358187,0.356416
7.222211,0.365175,0.363290
7.333322,0.372067,0.370069
7.444433,0.378858,0.376747
7.555545,0.385540,0.383317
7.666656,0.392108,0.389772
7.777767,0.398556,0.396106
7.888878,0.404876,0.402313
7.999989,0.411064,0.408385
7.999989,0.411064,0.408385
8.111100,0.417112,0.414321
8.222211,0.423016,0.420117
8.333322,0.428769,0.425767
8.444433,0.434364,0.431265
8.555545,0.439795,0.436603
8.666656,0.445057,0.441776
8.777767,0.450142,0.446777
8.888878,0.455044,0.451600
8.999989,0.459756,0.456237
8.999989,0.459756,0.456237
9.111100,0.464272,0.460680
9.222211,0.468585,0.464920
9.333322,0.472687,0.468950
9.444433,0.476572,0.472762
9.555545,0.480233,0.476352
9.666656,0.483664,0.479711
9.777767,0.486859,0.482832
9.888878,0.489810,0.485710
9.999989,0.492511,0.488338
9.999989,0.492511,0.488338
10.111100,0.494956,0.490713
10.222211,0.497139,0.492833
10.333322,0.499053,0.494694
10.444433,0.500691,0.496286
10.555545,0.502047,0.497605
10.666656,0.503114,0.498642
10.777767,0.503884,0.499392
10.888878,0.504352,0.499847
10.999978,0.504508,0.500000


==> srcTikz/S33_sampling/Sig33_3_2.dat <==
0.000000,-0.005893,0.000000
0.111100,-0.005672,0.000216
0.222211,-0.005013,0.000859
0.333322,-0.003927,0.001919
0.444433,-0.002423,0.003386
0.555545,-0.000510,0.005250
0.666656,0.001801,0.007501
0.777767,0.004501,0.010131
0.888878,0.007580,0.013129
0.999989,0.011029,0.016487
0.999989,0.011029,0.016487
1.111100,0.014839,0.020201
1.222211,0.019004,0.024270
1.333322,0.023512,0.028684
1.444433,0.028356,0.033433
1.555545,0.033524,0.038508
1.666656,0.039009,0.043899
1.777767,0.044801,0.049597
1.888878,0.050890,0.055591
1.999989,0.057268,0.061874
1.999989,0.057268,0.061874
2.111100,0.063923,0.068431
2.222211,0.070845,0.075251
2.333322,0.078026,0.082322
2.444433,0.085456,0.089637
2.555545,0.093126,0.097186
2.666656,0.101027,0.104959
2.777767,0.109150,0.112948
2.888878,0.117487,0.121144
2.999989,0.126028,0.129537
2.999989,0.126028,0.129537
3.111100,0.134765,0.138124
3.222211,0.143691,0.146900
3.333322,0.152796,0.155857
3.444433,0.162072,0.164985
3.555545,0.171509,0.174275
3.666656,0.181100,0.183718
3.777767,0.190835,0.193305
3.888878,0.200704,0.203025
3.999989,0.210701,0.212871
3.999989,0.210701,0.212871
4.111100,0.220814,0.222833
4.222211,0.231036,0.232902
4.333322,0.241356,0.243069
4.444433,0.251767,0.253325
4.555545,0.262260,0.263661
4.666656,0.272826,0.274068
4.777767,0.283456,0.284537
4.888878,0.294142,0.295058
4.999989,0.304876,0.305624
4.999989,0.304876,0.305624
5.111100,0.315648,0.316228
5.222211,0.326451,0.326864
5.333322,0.337276,0.337523
5.444433,0.348114,0.348196
5.555545,0.358956,0.358873
5.666656,0.369794,0.369545
5.777767,0.380619,0.380204
5.888878,0.391422,0.390840
5.999989,0.402195,0.401445
5.999989,0.402195,0.401445
6.111100,0.412929,0.412011
6.222211,0.423616,0.422534
6.333322,0.434247,0.433003
6.444433,0.444813,0.443410
6.555545,0.455306,0.453746
6.666656,0.465717,0.464003
6.777767,0.476038,0.474170
6.888878,0.486260,0.484240
6.999989,0.496374,0.494202
6.999989,0.496374,0.494202
7.111100,0.506371,0.504049
7.222211,0.516241,0.513770
7.333322,0.525977,0.523357
7.444433,0.535568,0.532801
7.555545,0.545006,0.542092
7.666656,0.554283,0.551221
7.777767,0.563389,0.560179
7.888878,0.572316,0.568956
7.999989,0.581055,0.577544
7.999989,0.581055,0.577544
8.111100,0.589597,0.585938
8.222211,0.597935,0.594135
8.333322,0.606059,0.602126
8.444433,0.613961,0.609900
8.555545,0.621632,0.617450
8.666656,0.629063,0.624766
8.777767,0.636245,0.631839
8.888878,0.643168,0.638659
8.999989,0.649824,0.645217
8.999989,0.649824,0.645217
9.111100,0.656202,0.651500
9.222211,0.662293,0.657496
9.333322,0.668085,0.663195
9.444433,0.673571,0.668587
9.555545,0.678741,0.673663
9.666656,0.683586,0.678413
9.777767,0.688095,0.682828
9.888878,0.692261,0.686898
9.999989,0.696072,0.690614
9.999989,0.696072,0.690614
10.111100,0.699522,0.693972
10.222211,0.702602,0.696972
10.333322,0.705303,0.699602
10.444433,0.707615,0.701855
10.555545,0.709528,0.703720
10.666656,0.711033,0.705187
10.777767,0.712120,0.706247
10.888878,0.712779,0.706890
10.999978,0.713000,0.707107


==> srcTikz/S33_sampling/Sig33_3_3.dat <==
0.000000,-0.004508,0.000000
0.111100,-0.004352,0.000153
0.222211,-0.003885,0.000608
0.333322,-0.003115,0.001357
0.444433,-0.002048,0.002394
0.555545,-0.000693,0.003712
0.666656,0.000945,0.005304
0.777767,0.002859,0.007164
0.888878,0.005041,0.009284
0.999989,0.007485,0.011658
0.999989,0.007485,0.011658
1.111100,0.010185,0.014284
1.222211,0.013135,0.017162
1.333322,0.016329,0.020283
1.444433,0.019760,0.023641
1.555545,0.023420,0.027229
1.666656,0.027305,0.031041
1.777767,0.031406,0.035070
1.888878,0.035718,0.039309
1.999989,0.040233,0.043752
1.999989,0.040233,0.043752
2.111100,0.044945,0.048388
2.222211,0.049846,0.053210
2.333322,0.054931,0.058211
2.444433,0.060191,0.063383
2.555545,0.065622,0.068721
2.666656,0.071217,0.074217
2.777767,0.076968,0.079867
2.888878,0.082871,0.085662
2.999989,0.088919,0.091597
2.999989,0.088919,0.091597
3.111100,0.095105,0.097668
3.222211,0.101425,0.103874
3.333322,0.107872,0.110208
3.444433,0.114439,0.116662
3.555545,0.121121,0.123231
3.666656,0.127911,0.129908
3.777767,0.134803,0.136687
3.888878,0.141791,0.143561
3.999989,0.148867,0.150523
3.999989,0.148867,0.150523
4.111100,0.156027,0.157567
4.222211,0.163263,0.164687
4.333322,0.170570,0.171876
4.444433,0.177940,0.179128
4.555545,0.185368,0.186436
4.666656,0.192849,0.193795
4.777767,0.200374,0.201198
4.888878,0.207940,0.208638
4.999989,0.215539,0.216109
4.999989,0.215539,0.216109
5.111100,0.223165,0.223607
5.222211,0.230813,0.231128
5.333322,0.238476,0.238665
5.444433,0.246149,0.246211
5.555545,0.253824,0.253761
5.666656,0.261497,0.261308
5.777767,0.269161,0.268845
5.888878,0.276809,0.276366
5.999989,0.284436,0.283864
5.999989,0.284436,0.283864
6.111100,0.292035,0.291336
6.222211,0.299601,0.298776
6.333322,0.307127,0.306179
6.444433,0.314607,0.313538
6.555545,0.322036,0.320847
6.666656,0.329406,0.328099
6.777767,0.336713,0.335289
6.888878,0.343950,0.342409
6.999989,0.351110,0.349454
6.999989,0.351110,0.349454
7.111100,0.358187,0.356416
7.222211,0.365175,0.363290
7.333322,0.372067,0.370069
7.444433,0.378858,0.376747
7.555545,0.385540,0.383317
7.666656,0.392108,0.389772
7.777767,0.398556,0.396106
7.888878,0.404876,0.402313
7.999989,0.411064,0.408385
7.999989,0.411064,0.408385
8.111100,0.417112,0.414321
8.222211,0.423016,0.420117
8.333322,0.428769,0.425767
8.444433,0.434364,0.431265
8.555545,0.439795,0.436603
8.666656,0.445057,0.441776
8.777767,0.450142,0.446777
8.888878,0.455044,0.451600
8.999989,0.459756,0.456237
8.999989,0.459756,0.456237
9.111100,0.464272,0.460680
9.222211,0.468585,0.464920
9.333322,0.472687,0.468950
9.444433,0.476572,0.472762
9.555545,0.480233,0.476352
9.666656,0.483664,0.479711
9.777767,0.486859,0.482832
9.888878,0.489810,0.485710
9.999989,0.492511,0.488338
9.999989,0.492511,0.488338
10.111100,0.494956,0.490713
10.222211,0.497139,0.492833
10.333322,0.499053,0.494694
10.444433,0.500691,0.496286
10.555545,0.502047,0.497605
10.666656,0.503114,0.498642
10.777767,0.503884,0.499392
10.888878,0.504352,0.499847
10.999978,0.504508,0.500000


==> srcTikz/S33_sampling/Sig33_3_4.dat <==
0.000000,-0.005275,0.000000
0.111100,-0.005270,0.000000
0.222211,-0.005255,0.000000
0.333322,-0.005229,0.000000
0.444433,-0.005194,0.000000
0.555545,-0.005150,0.000000
0.666656,-0.005096,0.000000
0.777767,-0.005034,0.000000
0.888878,-0.004963,0.000000
0.999989,-0.004884,0.000000
0.999989,-0.004884,0.000000
1.111100,-0.004800,0.000000
1.222211,-0.004716,0.000000
1.333322,-0.004632,0.000000
1.444433,-0.004547,0.000000
1.555545,-0.004461,0.000000
1.666656,-0.004375,0.000000
1.777767,-0.004289,0.000000
1.888878,-0.004202,0.000000
1.999989,-0.004115,0.000000
1.999989,-0.004115,0.000000
2.111100,-0.004024,0.000000
2.222211,-0.003928,0.000000
2.333322,-0.003827,0.000000
2.444433,-0.003720,0.000000
2.555545,-0.003609,0.000000
2.666656,-0.003493,0.000000
2.777767,-0.003372,0.000000
2.888878,-0.003247,0.000000
2.999989,-0.003118,0.000000
2.999989,-0.003118,0.000000
3.111100,-0.002987,0.000000
3.222211,-0.002856,0.000000
3.333322,-0.002724,0.000000
3.444433,-0.002592,0.000000
3.555545,-0.002460,0.000000
3.666656,-0.002328,0.000000
3.777767,-0.002195,0.000000
3.888878,-0.002062,0.000000
3.999989,-0.001929,0.000000
3.999989,-0.001929,0.000000
4.111100,-0.001795,0.000000
4.222211,-0.001659,0.000000
4.333322,-0.001520,0.000000
4.444433,-0.001381,0.000000
4.555545,-0.001239,0.000000
4.666656,-0.001096,0.000000
4.777767,-0.000952,0.000000
4.888878,-0.000807,0.000000
4.999989,-0.000661,0.000000
4.999989,-0.000661,0.000000
5.111100,-0.000514,0.000000
5.222211,-0.000367,0.000000
5.333322,-0.000221,0.000000
5.444433,-0.000074,0.000000
5.555545,0.000072,0.000000
5.666656,0.000219,0.000000
5.777767,0.000366,0.000000
5.888878,0.000512,0.000000
5.999989,0.000659,0.000000
5.999989,0.000659,0.000000
6.111100,0.000805,0.000000
6.222211,0.000950,0.000000
6.333322,0.001094,0.000000
6.444433,0.001237,0.000000
6.555545,0.001379,0.000000
6.666656,0.001519,0.000000
6.777767,0.001657,0.000000
6.888878,0.001793,0.000000
6.999989,0.001927,0.000000
6.999989,0.001927,0.000000
7.111100,0.002060,0.000000
7.222211,0.002193,0.000000
7.333322,0.002326,0.000000
7.444433,0.002458,0.000000
7.555545,0.002591,0.000000
7.666656,0.002723,0.000000
7.777767,0.002854,0.000000
7.888878,0.002986,0.000000
7.999989,0.003117,0.000000
7.999989,0.003117,0.000000
8.111100,0.003246,0.000000
8.222211,0.003371,0.000000
8.333322,0.003492,0.000000
8.444433,0.003608,0.000000
8.555545,0.003719,0.000000
8.666656,0.003826,0.000000
8.777767,0.003927,0.000000
8.888878,0.004023,0.000000
8.999989,0.004114,0.000000
8.999989,0.004114,0.000000
9.111100,0.004201,0.000000
9.222211,0.004288,0.000000
9.333322,0.004374,0.000000
9.444433,0.004461,0.000000
9.555545,0.004546,0.000000
9.666656,0.004631,0.000000
9.777767,0.004716,0.000000
9.888878,0.004800,0.000000
9.999989,0.004883,0.000000
9.999989,0.004883,0.000000
10.111100,0.004962,0.000000
10.222211,0.005033,0.000000
10.333322,0.005096,0.000000
10.444433,0.005149,0.000000
10.555545,0.005194,0.000000
10.666656,0.005229,0.000000
10.777767,0.005254,0.000000
10.888878,0.005270,0.000000
10.999978,0.005275,0.000000


==> srcTikz/S33_sampling/Sig33_4_0.dat <==
0.000000,-0.000000,0.000000
0.111100,-0.000000,0.000000
0.222211,-0.000000,0.000000
0.333322,-0.000000,0.000000
0.444433,-0.000000,0.000000
0.555545,-0.000000,0.000000
0.666656,-0.000000,0.000000
0.777767,-0.000000,0.000000
0.888878,-0.000000,0.000000
0.999989,-0.000000,0.000000
0.999989,-0.000000,0.000000
1.111100,-0.000000,0.000000
1.222211,-0.000000,0.000000
1.333322,-0.000000,0.000000
1.444433,-0.000000,0.000000
1.555545,-0.000000,0.000000
1.666656,-0.000000,0.000000
1.777767,-0.000000,0.000000
1.888878,-0.000000,0.000000
1.999989,-0.000000,0.000000
1.999989,-0.000000,0.000000
2.111100,-0.000000,0.000000
2.222211,-0.000000,0.000000
2.333322,-0.000000,0.000000
2.444433,-0.000000,0.000000
2.555545,-0.000000,0.000000
2.666656,-0.000000,0.000000
2.777767,-0.000000,0.000000
2.888878,-0.000000,0.000000
2.999989,-0.000000,0.000000
2.999989,-0.000000,0.000000
3.111100,-0.000000,0.000000
3.222211,-0.000000,0.000000
3.333322,-0.000000,0.000000
3.444433,-0.000000,0.000000
3.555545,-0.000000,0.000000
3.666656,-0.000000,0.000000
3.777767,-0.000000,0.000000
3.888878,-0.000000,0.000000
3.999989,-0.000000,0.000000
3.999989,-0.000000,0.000000
4.111100,-0.000000,0.000000
4.222211,-0.000000,0.000000
4.333322,-0.000000,0.000000
4.444433,-0.000000,0.000000
4.555545,-0.000000,0.000000
4.666656,-0.000000,0.000000
4.777767,-0.000000,0.000000
4.888878,-0.000000,0.000000
4.999989,-0.000000,0.000000
4.999989,-0.000000,0.000000
5.111100,-0.000000,0.000000
5.222211,-0.000000,0.000000
5.333322,-0.000000,0.000000
5.444433,-0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,0.000000,0.000000
10.333322,0.000000,0.000000
10.444433,0.000000,0.000000
10.555545,0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,0.000000,0.000000


==> srcTikz/S33_sampling/Sig33_4_1.dat <==
0.000000,-0.003152,0.000000
0.111100,-0.003151,0.000000
0.222211,-0.003150,0.000000
0.333322,-0.003149,0.000000
0.444433,-0.003146,0.000000
0.555545,-0.003143,0.000000
0.666656,-0.003139,0.000000
0.777767,-0.003135,0.000000
0.888878,-0.003130,0.000000
0.999989,-0.003125,0.000000
0.999989,-0.003125,0.000000
1.111100,-0.003115,0.000000
1.222211,-0.003098,0.000000
1.333322,-0.003072,0.000000
1.444433,-0.003040,0.000000
1.555545,-0.003000,0.000000
1.666656,-0.002954,0.000000
1.777767,-0.002901,0.000000
1.888878,-0.002842,0.000000
1.999989,-0.002777,0.000000
1.999989,-0.002777,0.000000
2.111100,-0.002708,0.000000
2.222211,-0.002639,0.000000
2.333322,-0.002570,0.000000
2.444433,-0.002500,0.000000
2.555545,-0.002430,0.000000
2.666656,-0.002359,0.000000
2.777767,-0.002289,0.000000
2.888878,-0.002217,0.000000
2.999989,-0.002146,0.000000
2.999989,-0.002146,0.000000
3.111100,-0.002073,0.000000
3.222211,-0.001995,0.000000
3.333322,-0.001914,0.000000
3.444433,-0.001830,0.000000
3.555545,-0.001742,0.000000
3.666656,-0.001652,0.000000
3.777767,-0.001558,0.000000
3.888878,-0.001462,0.000000
3.999989,-0.001364,0.000000
3.999989,-0.001364,0.000000
4.111100,-0.001264,0.000000
4.222211,-0.001164,0.000000
4.333322,-0.001064,0.000000
4.444433,-0.000963,0.000000
4.555545,-0.000863,0.000000
4.666656,-0.000762,0.000000
4.777767,-0.000662,0.000000
4.888878,-0.000561,0.000000
4.999989,-0.000460,0.000000
4.999989,-0.000460,0.000000
5.111100,-0.000359,0.000000
5.222211,-0.000258,0.000000
5.333322,-0.000155,0.000000
5.444433,-0.000053,0.000000
5.555545,0.000049,0.000000
5.666656,0.000152,0.000000
5.777767,0.000254,0.000000
5.888878,0.000356,0.000000
5.999989,0.000457,0.000000
5.999989,0.000457,0.000000
6.111100,0.000558,0.000000
6.222211,0.000659,0.000000
6.333322,0.000759,0.000000
6.444433,0.000860,0.000000
6.555545,0.000960,0.000000
6.666656,0.001060,0.000000
6.777767,0.001161,0.000000
6.888878,0.001261,0.000000
6.999989,0.001361,0.000000
6.999989,0.001361,0.000000
7.111100,0.001459,0.000000
7.222211,0.001555,0.000000
7.333322,0.001649,0.000000
7.444433,0.001739,0.000000
7.555545,0.001827,0.000000
7.666656,0.001911,0.000000
7.777767,0.001992,0.000000
7.888878,0.002070,0.000000
7.999989,0.002143,0.000000
7.999989,0.002143,0.000000
8.111100,0.002215,0.000000
8.222211,0.002286,0.000000
8.333322,0.002357,0.000000
8.444433,0.002427,0.000000
8.555545,0.002498,0.000000
8.666656,0.002567,0.000000
8.777767,0.002637,0.000000
8.888878,0.002706,0.000000
8.999989,0.002775,0.000000
8.999989,0.002775,0.000000
9.111100,0.002840,0.000000
9.222211,0.002899,0.000000
9.333322,0.002952,0.000000
9.444433,0.002999,0.000000
9.555545,0.003038,0.000000
9.666656,0.003071,0.000000
9.777767,0.003096,0.000000
9.888878,0.003114,0.000000
9.999989,0.003124,0.000000
9.999989,0.003124,0.000000
10.111100,0.003129,0.000000
10.222211,0.003134,0.000000
10.333322,0.003139,0.000000
10.444433,0.003143,0.000000
10.555545,0.003146,0.000000
10.666656,0.003148,0.000000
10.777767,0.003150,0.000000
10.888878,0.003151,0.000000
10.999978,0.003152,0.000000


==> srcTikz/S33_sampling/Sig33_4_2.dat <==
0.000000,-0.004457,0.000000
0.111100,-0.004457,0.000000
0.222211,-0.004455,0.000000
0.333322,-0.004453,0.000000
0.444433,-0.004449,0.000000
0.555545,-0.004445,0.000000
0.666656,-0.004440,0.000000
0.777767,-0.004434,0.000000
0.888878,-0.004427,0.000000
0.999989,-0.004419,0.000000
0.999989,-0.004419,0.000000
1.111100,-0.004405,0.000000
1.222211,-0.004380,0.000000
1.333322,-0.004345,0.000000
1.444433,-0.004299,0.000000
1.555545,-0.004243,0.000000
1.666656,-0.004178,0.000000
1.777767,-0.004103,0.000000
1.888878,-0.004019,0.000000
1.999989,-0.003927,0.000000
1.999989,-0.003927,0.000000
2.111100,-0.003830,0.000000
2.222211,-0.003732,0.000000
2.333322,-0.003634,0.000000
2.444433,-0.003535,0.000000
2.555545,-0.003436,0.000000
2.666656,-0.003337,0.000000
2.777767,-0.003236,0.000000
2.888878,-0.003136,0.000000
2.999989,-0.003035,0.000000
2.999989,-0.003035,0.000000
3.111100,-0.002931,0.000000
3.222211,-0.002822,0.000000
3.333322,-0.002707,0.000000
3.444433,-0.002588,0.000000
3.555545,-0.002464,0.000000
3.666656,-0.002336,0.000000
3.777767,-0.002204,0.000000
3.888878,-0.002068,0.000000
3.999989,-0.001929,0.000000
3.999989,-0.001929,0.000000
4.111100,-0.001787,0.000000
4.222211,-0.001646,0.000000
4.333322,-0.001504,0.000000
4.444433,-0.001362,0.000000
4.555545,-0.001220,0.000000
4.666656,-0.001078,0.000000
4.777767,-0.000936,0.000000
4.888878,-0.000794,0.000000
4.999989,-0.000651,0.000000
4.999989,-0.000651,0.000000
5.111100,-0.000508,0.000000
5.222211,-0.000364,0.000000
5.333322,-0.000220,0.000000
5.444433,-0.000075,0.000000
5.555545,0.000070,0.000000
5.666656,0.000215,0.000000
5.777767,0.000359,0.000000
5.888878,0.000503,0.000000
5.999989,0.000646,0.000000
5.999989,0.000646,0.000000
6.111100,0.000789,0.000000
6.222211,0.000931,0.000000
6.333322,0.001074,0.000000
6.444433,0.001216,0.000000
6.555545,0.001358,0.000000
6.666656,0.001500,0.000000
6.777767,0.001641,0.000000
6.888878,0.001783,0.000000
6.999989,0.001924,0.000000
6.999989,0.001924,0.000000
7.111100,0.002064,0.000000
7.222211,0.002199,0.000000
7.333322,0.002332,0.000000
7.444433,0.002460,0.000000
7.555545,0.002584,0.000000
7.666656,0.002703,0.000000
7.777767,0.002818,0.000000
7.888878,0.002927,0.000000
7.999989,0.003031,0.000000
7.999989,0.003031,0.000000
8.111100,0.003132,0.000000
8.222211,0.003233,0.000000
8.333322,0.003333,0.000000
8.444433,0.003433,0.000000
8.555545,0.003532,0.000000
8.666656,0.003631,0.000000
8.777767,0.003729,0.000000
8.888878,0.003827,0.000000
8.999989,0.003924,0.000000
8.999989,0.003924,0.000000
9.111100,0.004016,0.000000
9.222211,0.004100,0.000000
9.333322,0.004175,0.000000
9.444433,0.004241,0.000000
9.555545,0.004297,0.000000
9.666656,0.004343,0.000000
9.777767,0.004379,0.000000
9.888878,0.004404,0.000000
9.999989,0.004418,0.000000
9.999989,0.004418,0.000000
10.111100,0.004426,0.000000
10.222211,0.004433,0.000000
10.333322,0.004439,0.000000
10.444433,0.004444,0.000000
10.555545,0.004449,0.000000
10.666656,0.004452,0.000000
10.777767,0.004455,0.000000
10.888878,0.004457,0.000000
10.999978,0.004457,0.000000


==> srcTikz/S33_sampling/Sig33_4_3.dat <==
0.000000,-0.003152,0.000000
0.111100,-0.003151,0.000000
0.222211,-0.003150,0.000000
0.333322,-0.003149,0.000000
0.444433,-0.003146,0.000000
0.555545,-0.003143,0.000000
0.666656,-0.003139,0.000000
0.777767,-0.003135,0.000000
0.888878,-0.003130,0.000000
0.999989,-0.003125,0.000000
0.999989,-0.003125,0.000000
1.111100,-0.003115,0.000000
1.222211,-0.003098,0.000000
1.333322,-0.003072,0.000000
1.444433,-0.003040,0.000000
1.555545,-0.003000,0.000000
1.666656,-0.002954,0.000000
1.777767,-0.002901,0.000000
1.888878,-0.002842,0.000000
1.999989,-0.002777,0.000000
1.999989,-0.002777,0.000000
2.111100,-0.002708,0.000000
2.222211,-0.002639,0.000000
2.333322,-0.002570,0.000000
2.444433,-0.002500,0.000000
2.555545,-0.002430,0.000000
2.666656,-0.002359,0.000000
2.777767,-0.002289,0.000000
2.888878,-0.002217,0.000000
2.999989,-0.002146,0.000000
2.999989,-0.002146,0.000000
3.111100,-0.002073,0.000000
3.222211,-0.001995,0.000000
3.333322,-0.001914,0.000000
3.444433,-0.001830,0.000000
3.555545,-0.001742,0.000000
3.666656,-0.001652,0.000000
3.777767,-0.001558,0.000000
3.888878,-0.001462,0.000000
3.999989,-0.001364,0.000000
3.999989,-0.001364,0.000000
4.111100,-0.001264,0.000000
4.222211,-0.001164,0.000000
4.333322,-0.001064,0.000000
4.444433,-0.000963,0.000000
4.555545,-0.000863,0.000000
4.666656,-0.000762,0.000000
4.777767,-0.000662,0.000000
4.888878,-0.000561,0.000000
4.999989,-0.000460,0.000000
4.999989,-0.000460,0.000000
5.111100,-0.000359,0.000000
5.222211,-0.000258,0.000000
5.333322,-0.000155,0.000000
5.444433,-0.000053,0.000000
5.555545,0.000049,0.000000
5.666656,0.000152,0.000000
5.777767,0.000254,0.000000
5.888878,0.000356,0.000000
5.999989,0.000457,0.000000
5.999989,0.000457,0.000000
6.111100,0.000558,0.000000
6.222211,0.000659,0.000000
6.333322,0.000759,0.000000
6.444433,0.000860,0.000000
6.555545,0.000960,0.000000
6.666656,0.001060,0.000000
6.777767,0.001161,0.000000
6.888878,0.001261,0.000000
6.999989,0.001361,0.000000
6.999989,0.001361,0.000000
7.111100,0.001459,0.000000
7.222211,0.001555,0.000000
7.333322,0.001649,0.000000
7.444433,0.001739,0.000000
7.555545,0.001827,0.000000
7.666656,0.001911,0.000000
7.777767,0.001992,0.000000
7.888878,0.002070,0.000000
7.999989,0.002143,0.000000
7.999989,0.002143,0.000000
8.111100,0.002215,0.000000
8.222211,0.002286,0.000000
8.333322,0.002357,0.000000
8.444433,0.002427,0.000000
8.555545,0.002498,0.000000
8.666656,0.002567,0.000000
8.777767,0.002637,0.000000
8.888878,0.002706,0.000000
8.999989,0.002775,0.000000
8.999989,0.002775,0.000000
9.111100,0.002840,0.000000
9.222211,0.002899,0.000000
9.333322,0.002952,0.000000
9.444433,0.002999,0.000000
9.555545,0.003038,0.000000
9.666656,0.003071,0.000000
9.777767,0.003096,0.000000
9.888878,0.003114,0.000000
9.999989,0.003124,0.000000
9.999989,0.003124,0.000000
10.111100,0.003129,0.000000
10.222211,0.003134,0.000000
10.333322,0.003139,0.000000
10.444433,0.003143,0.000000
10.555545,0.003146,0.000000
10.666656,0.003148,0.000000
10.777767,0.003150,0.000000
10.888878,0.003151,0.000000
10.999978,0.003152,0.000000


==> srcTikz/S33_sampling/Sig33_4_4.dat <==
0.000000,-0.000000,0.000000
0.111100,-0.000000,0.000000
0.222211,-0.000000,0.000000
0.333322,-0.000000,0.000000
0.444433,-0.000000,0.000000
0.555545,-0.000000,0.000000
0.666656,-0.000000,0.000000
0.777767,-0.000000,0.000000
0.888878,-0.000000,0.000000
0.999989,-0.000000,0.000000
0.999989,-0.000000,0.000000
1.111100,-0.000000,0.000000
1.222211,-0.000000,0.000000
1.333322,-0.000000,0.000000
1.444433,-0.000000,0.000000
1.555545,-0.000000,0.000000
1.666656,-0.000000,0.000000
1.777767,-0.000000,0.000000
1.888878,-0.000000,0.000000
1.999989,-0.000000,0.000000
1.999989,-0.000000,0.000000
2.111100,-0.000000,0.000000
2.222211,-0.000000,0.000000
2.333322,-0.000000,0.000000
2.444433,-0.000000,0.000000
2.555545,-0.000000,0.000000
2.666656,-0.000000,0.000000
2.777767,-0.000000,0.000000
2.888878,-0.000000,0.000000
2.999989,-0.000000,0.000000
2.999989,-0.000000,0.000000
3.111100,-0.000000,0.000000
3.222211,-0.000000,0.000000
3.333322,-0.000000,0.000000
3.444433,-0.000000,0.000000
3.555545,-0.000000,0.000000
3.666656,-0.000000,0.000000
3.777767,-0.000000,0.000000
3.888878,-0.000000,0.000000
3.999989,-0.000000,0.000000
3.999989,-0.000000,0.000000
4.111100,-0.000000,0.000000
4.222211,-0.000000,0.000000
4.333322,-0.000000,0.000000
4.444433,-0.000000,0.000000
4.555545,-0.000000,0.000000
4.666656,-0.000000,0.000000
4.777767,-0.000000,0.000000
4.888878,-0.000000,0.000000
4.999989,-0.000000,0.000000
4.999989,-0.000000,0.000000
5.111100,-0.000000,0.000000
5.222211,-0.000000,0.000000
5.333322,-0.000000,0.000000
5.444433,-0.000000,0.000000
5.555545,0.000000,0.000000
5.666656,0.000000,0.000000
5.777767,0.000000,0.000000
5.888878,0.000000,0.000000
5.999989,0.000000,0.000000
5.999989,0.000000,0.000000
6.111100,0.000000,0.000000
6.222211,0.000000,0.000000
6.333322,0.000000,0.000000
6.444433,0.000000,0.000000
6.555545,0.000000,0.000000
6.666656,0.000000,0.000000
6.777767,0.000000,0.000000
6.888878,0.000000,0.000000
6.999989,0.000000,0.000000
6.999989,0.000000,0.000000
7.111100,0.000000,0.000000
7.222211,0.000000,0.000000
7.333322,0.000000,0.000000
7.444433,0.000000,0.000000
7.555545,0.000000,0.000000
7.666656,0.000000,0.000000
7.777767,0.000000,0.000000
7.888878,0.000000,0.000000
7.999989,0.000000,0.000000
7.999989,0.000000,0.000000
8.111100,0.000000,0.000000
8.222211,0.000000,0.000000
8.333322,0.000000,0.000000
8.444433,0.000000,0.000000
8.555545,0.000000,0.000000
8.666656,0.000000,0.000000
8.777767,0.000000,0.000000
8.888878,0.000000,0.000000
8.999989,0.000000,0.000000
8.999989,0.000000,0.000000
9.111100,0.000000,0.000000
9.222211,0.000000,0.000000
9.333322,0.000000,0.000000
9.444433,0.000000,0.000000
9.555545,0.000000,0.000000
9.666656,0.000000,0.000000
9.777767,0.000000,0.000000
9.888878,0.000000,0.000000
9.999989,0.000000,0.000000
9.999989,0.000000,0.000000
10.111100,0.000000,0.000000
10.222211,0.000000,0.000000
10.333322,0.000000,0.000000
10.444433,0.000000,0.000000
10.555545,0.000000,0.000000
10.666656,0.000000,0.000000
10.777767,0.000000,0.000000
10.888878,0.000000,0.000000
10.999978,0.000000,0.000000


==> srcTikz/error/664Error13_lay11el1.dat <==
20.000000 -0.605639
30.000000 -0.962649
40.000000 -1.409180
50.000000 -1.797321


==> srcTikz/error/664Error13_lay11el2.dat <==
20.000000 -0.529378
30.000000 -0.878709
40.000000 -1.362480
50.000000 -1.645411


==> srcTikz/error/664Error13_lay11el4.dat <==
20.000000 -0.507557
30.000000 -0.808317
40.000000 -1.140153
50.000000 -1.601158


==> srcTikz/error/664Error13_lay11el8.dat <==
20.000000 -0.482663
30.000000 -0.731445
40.000000 -0.940300
50.000000 -1.103529


==> srcTikz/error/664Error13_lay33el1.dat <==
20.000000 0.091244
30.000000 -0.233028
40.000000 -0.440081
50.000000 -0.582671


==> srcTikz/error/664Error13_lay33el2.dat <==
20.000000 0.070761
30.000000 -0.258900
40.000000 -0.458723
50.000000 -0.584052


==> srcTikz/error/664Error13_lay33el4.dat <==
20.000000 0.064659
30.000000 -0.278409
40.000000 -0.498322
50.000000 -0.645266


==> srcTikz/error/664Error13_lay33el8.dat <==
20.000000 0.057313
30.000000 -0.304621
40.000000 -0.561214
50.000000 -0.763732


==> srcTikz/error/664Error13_lay3el1.dat <==
20.000000 1.020140
30.000000 0.709603
40.000000 0.478449
50.000000 0.297023


==> srcTikz/error/664Error13_lay3el2.dat <==
20.000000 1.017766
30.000000 0.702381
40.000000 0.463859
50.000000 0.272859


==> srcTikz/error/664Error13_lay3el4.dat <==
20.000000 1.017774
30.000000 0.702537
40.000000 0.463755
50.000000 0.271491


==> srcTikz/error/664Error13_lay3el8.dat <==
20.000000 1.018362
30.000000 0.704838
40.000000 0.469610
50.000000 0.283222


==> srcTikz/error/664Error23_lay11el1.dat <==
20.000000 0.480690
30.000000 0.149880
40.000000 -0.075187
50.000000 -0.240007


==> srcTikz/error/664Error23_lay11el2.dat <==
20.000000 0.470483
30.000000 0.134247
40.000000 -0.092044
50.000000 -0.253170


==> srcTikz/error/664Error23_lay11el4.dat <==
20.000000 0.467890
30.000000 0.126307
40.000000 -0.109114
50.000000 -0.282253


==> srcTikz/error/664Error23_lay11el8.dat <==
20.000000 0.464746
30.000000 0.115809
40.000000 -0.134089
50.000000 -0.330044


==> srcTikz/error/664Error23_lay33el1.dat <==
20.000000 0.360397
30.000000 0.031730
40.000000 -0.189416
50.000000 -0.349451


==> srcTikz/error/664Error23_lay33el2.dat <==
20.000000 0.348199
30.000000 0.014442
40.000000 -0.205738
50.000000 -0.358584


==> srcTikz/error/664Error23_lay33el4.dat <==
20.000000 0.344840
30.000000 0.004003
40.000000 -0.227794
50.000000 -0.395082


==> srcTikz/error/664Error23_lay33el8.dat <==
20.000000 0.340807
30.000000 -0.009750
40.000000 -0.260664
50.000000 -0.457850


==> srcTikz/error/664Error23_lay3el1.dat <==
20.000000 0.514873
30.000000 0.176983
40.000000 -0.047233
50.000000 -0.208375


==> srcTikz/error/664Error23_lay3el2.dat <==
20.000000 0.502252
30.000000 0.154099
40.000000 -0.077034
50.000000 -0.239921


==> srcTikz/error/664Error23_lay3el4.dat <==
20.000000 0.500169
30.000000 0.147359
40.000000 -0.092671
50.000000 -0.268413


==> srcTikz/error/664Error23_lay3el8.dat <==
20.000000 0.497279
30.000000 0.137482
40.000000 -0.116421
50.000000 -0.314154


==> srcTikz/error/664Error33_lay11el1.dat <==
20.000000 -0.005659
30.000000 -0.285501
40.000000 -0.450074
50.000000 -0.553996


==> srcTikz/error/664Error33_lay11el2.dat <==
20.000000 0.008421
30.000000 -0.226642
40.000000 -0.329967
50.000000 -0.373668


==> srcTikz/error/664Error33_lay11el4.dat <==
20.000000 -0.044189
30.000000 -0.331574
40.000000 -0.475774
50.000000 -0.536086


==> srcTikz/error/664Error33_lay11el8.dat <==
20.000000 -0.085635
30.000000 -0.444984
40.000000 -0.702655
50.000000 -0.904043


==> srcTikz/error/664Error33_lay33el1.dat <==
20.000000 0.005110
30.000000 -0.274384
40.000000 -0.439066
50.000000 -0.543191


==> srcTikz/error/664Error33_lay33el2.dat <==
20.000000 0.018875
30.000000 -0.216688
40.000000 -0.321185
50.000000 -0.366023


==> srcTikz/error/664Error33_lay33el4.dat <==
20.000000 -0.032562
30.000000 -0.319310
40.000000 -0.464040
50.000000 -0.525473


==> srcTikz/error/664Error33_lay33el8.dat <==
20.000000 -0.072928
30.000000 -0.429370
40.000000 -0.683673
50.000000 -0.880939


==> srcTikz/error/664Error33_lay3el1.dat <==
20.000000 -0.220956
30.000000 -0.502950
40.000000 -0.659348
50.000000 -0.753339


==> srcTikz/error/664Error33_lay3el2.dat <==
20.000000 -0.200539
30.000000 -0.418602
40.000000 -0.491186
50.000000 -0.507600


==> srcTikz/error/664Error33_lay3el4.dat <==
20.000000 -0.279304
30.000000 -0.575957
40.000000 -0.701595
50.000000 -0.731481


==> srcTikz/error/664Error33_lay3el8.dat <==
20.000000 -0.344322
30.000000 -0.764222
40.000000 -1.095620
50.000000 -1.400302


==> srcTikz/error/666Error13_lay11el1.dat <==
20.000000 0.280801
30.000000 -0.065980
40.000000 -0.334031
50.000000 -0.560907


==> srcTikz/error/666Error13_lay11el2.dat <==
20.000000 0.292923
30.000000 -0.051608
40.000000 -0.326023
50.000000 -0.571506


==> srcTikz/error/666Error13_lay11el4.dat <==
20.000000 0.294836
30.000000 -0.042642
40.000000 -0.303166
50.000000 -0.526030


==> srcTikz/error/666Error13_lay11el8.dat <==
20.000000 0.298099
30.000000 -0.029608
40.000000 -0.269021
50.000000 -0.455248


==> srcTikz/error/666Error13_lay33el1.dat <==
20.000000 -0.330654
30.000000 -0.754487
40.000000 -1.179831
50.000000 -1.862235


==> srcTikz/error/666Error13_lay33el2.dat <==
20.000000 -0.275488
30.000000 -0.666712
40.000000 -1.068176
50.000000 -1.862266


==> srcTikz/error/666Error13_lay33el4.dat <==
20.000000 -0.267630
30.000000 -0.629476
40.000000 -0.950348
50.000000 -1.310318


==> srcTikz/error/666Error13_lay33el8.dat <==
20.000000 -0.255178
30.000000 -0.580328
40.000000 -0.815243
50.000000 -0.992871


==> srcTikz/error/666Error13_lay3el1.dat <==
20.000000 1.076632
30.000000 0.765553
40.000000 0.533837
50.000000 0.351734


==> srcTikz/error/666Error13_lay3el2.dat <==
20.000000 1.074656
30.000000 0.759482
40.000000 0.521429
50.000000 0.331035


==> srcTikz/error/666Error13_lay3el4.dat <==
20.000000 1.074482
30.000000 0.759324
40.000000 0.520913
50.000000 0.329270


==> srcTikz/error/666Error13_lay3el8.dat <==
20.000000 1.074934
30.000000 0.761229
40.000000 0.525921
50.000000 0.339435


==> srcTikz/error/666Error23_lay11el1.dat <==
20.000000 0.111435
30.000000 -0.188968
40.000000 -0.385278
50.000000 -0.521308


==> srcTikz/error/666Error23_lay11el2.dat <==
20.000000 0.084439
30.000000 -0.228489
40.000000 -0.425693
50.000000 -0.551725


==> srcTikz/error/666Error23_lay11el4.dat <==
20.000000 0.080617
30.000000 -0.243218
40.000000 -0.458889
50.000000 -0.607048


==> srcTikz/error/666Error23_lay11el8.dat <==
20.000000 0.074406
30.000000 -0.265952
40.000000 -0.514281
50.000000 -0.712371


==> srcTikz/error/666Error23_lay33el1.dat <==
20.000000 -0.235848
30.000000 -0.500497
40.000000 -0.658698
50.000000 -0.759261


==> srcTikz/error/666Error23_lay33el2.dat <==
20.000000 -0.292382
30.000000 -0.572582
40.000000 -0.719208
50.000000 -0.759261


==> srcTikz/error/666Error23_lay33el4.dat <==
20.000000 -0.301301
30.000000 -0.605771
40.000000 -0.786307
50.000000 -0.890529


==> srcTikz/error/666Error23_lay33el8.dat <==
20.000000 -0.315914
30.000000 -0.659278
40.000000 -0.912893
50.000000 -1.121317


==> srcTikz/error/666Error23_lay3el1.dat <==
20.000000 0.182041
30.000000 -0.133735
40.000000 -0.330634
50.000000 -0.462875


==> srcTikz/error/666Error23_lay3el2.dat <==
20.000000 0.151799
30.000000 -0.186582
40.000000 -0.395165
50.000000 -0.526250


==> srcTikz/error/666Error23_lay3el4.dat <==
20.000000 0.149412
30.000000 -0.197819
40.000000 -0.424019
50.000000 -0.578844


==> srcTikz/error/666Error23_lay3el8.dat <==
20.000000 0.144272
30.000000 -0.217806
40.000000 -0.474009
50.000000 -0.675333


==> srcTikz/error/666Error33_lay11el1.dat <==
20.000000 -0.900879
30.000000 -0.871136
40.000000 -0.857379
50.000000 -0.850424


==> srcTikz/error/666Error33_lay11el2.dat <==
20.000000 -0.869628
30.000000 -0.721242
40.000000 -0.625283
50.000000 -0.562435


==> srcTikz/error/666Error33_lay11el4.dat <==
20.000000 -1.357437
30.000000 -1.095614
40.000000 -0.937001
50.000000 -0.824010


==> srcTikz/error/666Error33_lay11el8.dat <==
20.000000 -1.174782
30.000000 -1.439782
40.000000 -1.624373
50.000000 -1.766852


==> srcTikz/error/666Error33_lay33el1.dat <==
20.000000 -0.822331
30.000000 -0.829788
40.000000 -0.829820
50.000000 -0.829325


==> srcTikz/error/666Error33_lay33el2.dat <==
20.000000 -0.795793
30.000000 -0.690721
40.000000 -0.608012
50.000000 -0.829325


==> srcTikz/error/666Error33_lay33el4.dat <==
20.000000 -1.164069
30.000000 -1.028738
40.000000 -0.903904
50.000000 -0.803655


==> srcTikz/error/666Error33_lay33el8.dat <==
20.000000 -2.072476
30.000000 -2.090819
40.000000 -2.167172
50.000000 -2.262489


==> srcTikz/error/666Error33_lay3el1.dat <==
20.000000 -0.569531
30.000000 -1.124852
40.000000 -1.516498
50.000000 -1.296184


==> srcTikz/error/666Error33_lay3el2.dat <==
20.000000 -0.582733
30.000000 -1.575363
40.000000 -0.992901
50.000000 -0.787719


==> srcTikz/error/666Error33_lay3el4.dat <==
20.000000 -0.460186
30.000000 -0.892715
40.000000 -1.606671
50.000000 -1.256239


==> srcTikz/error/666Error33_lay3el8.dat <==
20.000000 -0.379246
30.000000 -0.647808
40.000000 -0.821124
50.000000 -0.939461

